The Platonic brain bridge hypothesis: brain networks as architectural priors for multimodal large language models

Multimodal large language models predict brain activity, but alignment has remained a measurement, not a design tool. We propose the Platonic brain bridge hypothesis: omni models, which jointly process video, audio and text, share brain-like representations usable in both directions. From model to brain, seven omni models show stable brain-likeness across participants, and our encoding experts lead the Algonauts 2025 out-of-distribution leaderboard by mean score. From brain to model, we make three contributions. Brain-MoE ties the experts of a frozen model to the seven cortical networks, raises held-out accuracy in all 15 model-benchmark pairs and exceeds capacity-matched random experts in 14. Brain-AVQA, to our knowledge the first audiovisual benchmark with cortical-network labels for every question, supplies the pretraining questions. Brain-Scope finds sparse features that predict brain responses, steer routing and, when removed, weaken brain prediction. Human brain organization is therefore a usable architectural prior for multimodal large language models.

==> supplementary_data/README.txt <==
Supplementary Data 1: Algonauts 2025 leaderboard update, 10 November 2026

The main manuscript reports a post-challenge system, submission
1014621, separately from the fixed seven-model brain-likeness experiments.
The official public API capture was retrieved on 10 November 2026 at 08:23:33 UTC
(16:23:33 Asia/Shanghai). All 27 entries and all five scores are retained.
The mean-score lead is 0.0017847456 before rounding, reported as 0.00178.
The participant ranks are 2, 1, 2 and 1 for sub-01, sub-02, sub-03 and sub-05.

Official sources:
https://www.codabench.org/competitions/9483/#/results-tab
https://www.codabench.org/api/leaderboards/10280/

Contents
  codabench_leaderboard_raw.json: exact successful official API response.
  implementation_codabench_metadata.json: retrieval URL, time and SHA-256.
  leaderboard_normalized.json / .csv: the 27 ranked entries, unrounded scores.
  updated_panels/: the replacement vector panels for Figures 1 and 7. File names keep the earlier panel labels Fig2g and Fig2h; these are panels g and h of Figure 7 in the current manuscript.
  baselines/: two original vector figures used ONLY to preserve other panels.
    Their historical leaderboard panels are replaced by the script below.
  update_leaderboard_figures_20261110.py: figure regeneration and numerical QA.
  leaderboard_figure_numeric_qa.json: values, ranks and preserved-region checks.
  leaderboard_reproducibility/: documented refinement code, parameters,
    artifact hashes and independent final-stage replay checks.

Regenerate the current full figures, from this directory:
  python update_leaderboard_figures_20261110.py --baseline-dir baselines \
    --data leaderboard_normalized.json \
    --capture-metadata implementation_codabench_metadata.json \
    --output-dir regenerated_figures --qa-dir regenerated_figure_qa
Dependencies: Python, matplotlib, numpy, pymupdf and Pillow. No network access
is needed. The published seven-model and Brain-MoE panels are preserved.

Scope of reproducibility
The local final-stage replay reproduced all 48 final prediction arrays exactly
from the archived stage-8 prediction, stage-9 residual and 24 signed coefficients.
Large numerical inputs are identified by SHA-256 but are not bundled here.
The earliest feature-producing ancestors
of the archived anchor have not all been reconstructed. See the separate
leaderboard_reproducibility/README.txt for precise inputs and limitations.
The Methods of the manuscript describe how the mixture coefficients were
obtained.

Relationship to the published deposit
Zenodo release 1.0.2 (https://doi.org/10.5281/zenodo.22326682) contains the earlier
release and historical leaderboard material. This 10 November attachment is
provided with the revised submission and has not been added to that deposit.


==> supplementary_data/SHA256SUMS.txt <==
587dc446d74da1ac7ee3e14e29580e20829cb9998fe809b39e5b29742960237e  README.txt
80be019ccb3a370b41ef866e53b5a4a95d52f8e5d17b56b6fa327e7cc8ad6766  baselines/Fig1.pdf
5bf29ee7fc059a9cf5be4d4e71311302b390be1545007c332263f2039271ca84  baselines/Fig2.pdf
58c85fb042d7d7070cd85a1ed7d9a70b014da27158a8431bf6ac6a92aacb111d  codabench_leaderboard_raw.json
9a023df0f69da04a138da47e040d540e0a358018dad941482b4c8b316385837b  implementation_codabench_metadata.json
4b3fa1c878cc0aecf1b481c6fd1885aea6431161f09d543ce59519b444b3a5e3  leaderboard_figure_numeric_qa.json
8a1cc8608f8bdabd565d8388391b24823fa42f58947c8308dcb47899b54acfac  leaderboard_normalized.csv
0ace3b5bf1be16f81c15ef8f4b86655244a172458345e7585b676923ec59fb66  leaderboard_normalized.json
c12b396a86a0d84d47e08fcf5228ed116e95d2a232eba896667704f63624a000  leaderboard_reproducibility/README.txt
f7e6a8a43927a68df98799a5e9b33e75a4f33868ade99c519f06c652e736d093  leaderboard_reproducibility/documented_gatebank_parameters.json
12a6a27e9fe2b47b1c04b7d19c6f3640c6e7d6f5e8f8f036de00dccba288e46d  leaderboard_reproducibility/final_stage_recipe.json
a117feb5f0437f8ee7a92e62c7ca2079f4ddc280837e976f30a1dcd2ae11c8a3  leaderboard_reproducibility/final_stage_replay_verification.json
5a27076484f5d5172bb6ad7b77f9dbbbc525a696b49ca64cd508a8ca4521beac  leaderboard_reproducibility/recorded_stage_coefficients.json
aa3b9acb975ac792bbe699f7e5fc219fb1c75d09450edfab2db8d0a606a45d73  leaderboard_reproducibility/replay_final_stage.py
e5a9171dc531f32eac6739da6a37b261521ba95f45a0245ab590efc1f950b82e  leaderboard_reproducibility/source_provenance.json
7be073b058ef195e57af05ed6a026dac2e2b4ced905ed9166305998e45d70ae0  leaderboard_reproducibility/source_snapshot/build_multi8_all4_probes_on972781.py
41e049e0417ae14a7364165ebead25966c3b537f5f9d0d646fe4d11e589cc8bf  leaderboard_reproducibility/source_snapshot/build_stage2_spatial_on_A1.py
008eec54c50df2e228661a8a6657080608a3ff7d0f6d16b9abd87e0da2aafda3  leaderboard_reproducibility/source_snapshot/build_stage3_superpool_on_A2.py
1871a96c7a64bd891e951260644abf304077aededd42cabafc99154917f829e7  leaderboard_reproducibility/source_snapshot/build_stage4_newomni_vpm_on_A3.py
74b097fb72cee106e9d4024fa7733cc808d6f0383ef95f4e767ffadf715d1a70  leaderboard_reproducibility/source_snapshot/build_stage5_xsub_spatial_gram_on_A4.py
db65606d9ca5b55764e2eba939700f65e7bb0561f898857d031f667643d7be7d  leaderboard_reproducibility/source_snapshot/build_stage6_decoupled_cand_xsub_on_A5.py
f49c77a5cd2758c3e6a7d6dbd075017d7e246c677edf668f765e154500d52078  leaderboard_reproducibility/source_snapshot/build_stage7_new12_fir_cortsplit_on_A6.py
f473b45c1af6139d2531dd4df2be34ad51cf2692a20a7bc15a1d2159ed1fee9a  leaderboard_reproducibility/source_snapshot/build_stage8_clean40_cortsplit_on_A7.py
84131815500233ae9cb3ec9e57b142397b0d4b69ecb86a3c2683ca81dccabf55  leaderboard_reproducibility/source_snapshot/build_stage9_pure_cortsplit_on_A8.py
d07d442ccb765ad6f656d2736659918fe10a31fe0e78a7b3cf9706ae14704a54  leaderboard_reproducibility/source_snapshot/run_sci134_batch_subject.py
222377912675fc34de193963fe2aa16ffed5febf9ba58d983b3cb3fe3ffb95e5  leaderboard_reproducibility/source_snapshot/run_sci134_gate_and_materialize.py
2392b88112e3e0dc79be3cf0091ed31ede36b13da68b8abaceac6d4dd7d914c3  leaderboard_reproducibility/source_snapshot/train_new_omni8_banks.py
23091bf76655a396c34d3a939eb973deec646332b484247d2d083fe38f698127  leaderboard_reproducibility/stage9_recorded_solution.json
29811e4641854b217f6fef193dfeae1316135e796a241468c702792a0c9ba867  leaderboard_reproducibility/stage9_signed_coefficients.json
565507614c4c025327d3a4e98e15a5e5305d8280c2db21517dc269881a1ec545  leaderboard_reproducibility/stage_identity_lineage.json
d79dcc2e32f1e52f3e97cde9618619be7425f215d8be501b40db54e83f418c44  update_leaderboard_figures_20261110.py
5f0ed6050ac99f8fb1f98dd0e1ab0f59870009a36ba71f71918317eb35a186e0  updated_panels/Fig1_leaderboard_panel.pdf
abf35f9413ad2c88d7ff6e028ce939b708659201feabd317f48451f1051552de  updated_panels/Fig2g_leaderboard_comparison.pdf
91920a095f9f01cadef25bc904e8e2a837f5652ad66e18d5165d76e793c807d0  updated_panels/Fig2h_all_27_submissions.pdf


==> supplementary_data/codabench_leaderboard_raw.json <==
{"submissions":[{"id":1014621,"parent":null,"owner":"zpf666","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":3153691,"index":0,"score":"0.2551195982","column_key":"sub-average","precision":5,"is_primary":true},{"id":3153687,"index":1,"score":"0.2804540892","column_key":"sub-01","precision":5,"is_primary":false},{"id":3153688,"index":2,"score":"0.2456873109","column_key":"sub-02","precision":5,"is_primary":false},{"id":3153689,"index":3,"score":"0.2775237759","column_key":"sub-03","precision":5,"is_primary":false},{"id":3153690,"index":4,"score":"0.2168132166","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"","slug_url":"/profiles/user/zpf666/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-10-28-1793152029/36c66d1cdc0b/detailed_results.html","created_when":"2026-10-28T01:47:09.439395Z","queue_name":null,"queue_id":null},{"id":1034419,"parent":null,"owner":"ceokrma","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":3234182,"index":0,"score":"0.2533348526","column_key":"sub-average","precision":5,"is_primary":true},{"id":3234178,"index":1,"score":"0.2827843055","column_key":"sub-01","precision":5,"is_primary":false},{"id":3234179,"index":2,"score":"0.2441939364","column_key":"sub-02","precision":5,"is_primary":false},{"id":3234180,"index":3,"score":"0.2778442452","column_key":"sub-03","precision":5,"is_primary":false},{"id":3234181,"index":4,"score":"0.2085169231","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"","slug_url":"/profiles/user/ceokrma/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-11-05-1793850287/2f316207459b/detailed_results.html","created_when":"2026-11-05T03:44:46.879097Z","queue_name":null,"queue_id":null},{"id":943399,"parent":null,"owner":"zfying","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":2843847,"index":0,"score":"0.2512866507","column_key":"sub-average","precision":5,"is_primary":true},{"id":2843843,"index":1,"score":"0.2785578743","column_key":"sub-01","precision":5,"is_primary":false},{"id":2843844,"index":2,"score":"0.2430236091","column_key":"sub-02","precision":5,"is_primary":false},{"id":2843845,"index":3,"score":"0.2752533803","column_key":"sub-03","precision":5,"is_primary":false},{"id":2843846,"index":4,"score":"0.2083117391","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/zfying/","organization":{"id":4186,"name":"Mind Lab","url":"/profiles/organization/4186/"},"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-09-24-1790267478/5e171ed5b83e/detailed_results.html","created_when":"2026-09-24T16:31:18.654539Z","queue_name":null,"queue_id":null},{"id":1044661,"parent":null,"owner":"xiaoyanli629","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":3275219,"index":0,"score":"0.2479946421","column_key":"sub-average","precision":5,"is_primary":true},{"id":3275215,"index":1,"score":"0.2742207994","column_key":"sub-01","precision":5,"is_primary":false},{"id":3275216,"index":2,"score":"0.2387799000","column_key":"sub-02","precision":5,"is_primary":false},{"id":3275217,"index":3,"score":"0.2726269464","column_key":"sub-03","precision":5,"is_primary":false},{"id":3275218,"index":4,"score":"0.2063509226","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/xiaoyanli629/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-11-09-1794239904/2e0a8eeabf71/detailed_results.html","created_when":"2026-11-09T15:58:24.722077Z","queue_name":null,"queue_id":null},{"id":959785,"parent":null,"owner":"yoshifumichisaki","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":2922415,"index":0,"score":"0.2432876366","column_key":"sub-average","precision":5,"is_primary":true},{"id":2922411,"index":1,"score":"0.2714164729","column_key":"sub-01","precision":5,"is_primary":false},{"id":2922412,"index":2,"score":"0.2324643433","column_key":"sub-02","precision":5,"is_primary":false},{"id":2922413,"index":3,"score":"0.2666381051","column_key":"sub-03","precision":5,"is_primary":false},{"id":2922414,"index":4,"score":"0.2026316250","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"Yoshi","slug_url":"/profiles/user/yoshifumichisaki/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-10-04-1791099837/b1c8de4f981a/detailed_results.html","created_when":"2026-10-04T07:43:57.185160Z","queue_name":null,"queue_id":null},{"id":1032493,"parent":null,"owner":"sigmanova","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":3226448,"index":0,"score":"0.2377080166","column_key":"sub-average","precision":5,"is_primary":true},{"id":3226444,"index":1,"score":"0.2689320147","column_key":"sub-01","precision":5,"is_primary":false},{"id":3226445,"index":2,"score":"0.2278901363","column_key":"sub-02","precision":5,"is_primary":false},{"id":3226446,"index":3,"score":"0.2598758092","column_key":"sub-03","precision":5,"is_primary":false},{"id":3226447,"index":4,"score":"0.1941341062","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"","slug_url":"/profiles/user/sigmanova/","organization":{"id":2015,"name":"SigmaNova","url":"/profiles/organization/2015/"},"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-11-04-1793784317/78ff2a2d2a07/detailed_results.html","created_when":"2026-11-04T09:25:16.847124Z","queue_name":null,"queue_id":null},{"id":896805,"parent":null,"owner":"cchen847","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":2585539,"index":0,"score":"0.2330800456","column_key":"sub-average","precision":5,"is_primary":true},{"id":2585535,"index":1,"score":"0.2620965342","column_key":"sub-01","precision":5,"is_primary":false},{"id":2585536,"index":2,"score":"0.2258794581","column_key":"sub-02","precision":5,"is_primary":false},{"id":2585537,"index":3,"score":"0.2523474370","column_key":"sub-03","precision":5,"is_primary":false},{"id":2585538,"index":4,"score":"0.1919967532","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/cchen847/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-08-22-1787365979/e965f54c4190/detailed_results.html","created_when":"2026-08-22T02:32:59.008591Z","queue_name":null,"queue_id":null},{"id":1005896,"parent":null,"owner":"itech","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":3117938,"index":0,"score":"0.2314763318","column_key":"sub-average","precision":5,"is_primary":true},{"id":3117934,"index":1,"score":"0.2568487649","column_key":"sub-01","precision":5,"is_primary":false},{"id":3117935,"index":2,"score":"0.2258608962","column_key":"sub-02","precision":5,"is_primary":false},{"id":3117936,"index":3,"score":"0.2480920206","column_key":"sub-03","precision":5,"is_primary":false},{"id":3117937,"index":4,"score":"0.1951036453","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/itech/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-10-20-1792514521/5151111ca3dc/detailed_results.html","created_when":"2026-10-20T16:42:01.634062Z","queue_name":null,"queue_id":null},{"id":712349,"parent":null,"owner":"akgokce","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":1665239,"index":0,"score":"0.2271976092","column_key":"sub-average","precision":5,"is_primary":true},{"id":1665235,"index":1,"score":"0.2531690672","column_key":"sub-01","precision":5,"is_primary":false},{"id":1665236,"index":2,"score":"0.2205417181","column_key":"sub-02","precision":5,"is_primary":false},{"id":1665237,"index":3,"score":"0.2464422608","column_key":"sub-03","precision":5,"is_primary":false},{"id":1665238,"index":4,"score":"0.1886373907","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/akgokce/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-05-05-1778024370/416792c22622/detailed_results.html","created_when":"2026-05-05T23:39:29.847300Z","queue_name":null,"queue_id":null},{"id":957144,"parent":null,"owner":"mansou","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":2910561,"index":0,"score":"0.2244148236","column_key":"sub-average","precision":5,"is_primary":true},{"id":2910557,"index":1,"score":"0.2472881476","column_key":"sub-01","precision":5,"is_primary":false},{"id":2910558,"index":2,"score":"0.2137931958","column_key":"sub-02","precision":5,"is_primary":false},{"id":2910559,"index":3,"score":"0.2453830962","column_key":"sub-03","precision":5,"is_primary":false},{"id":2910560,"index":4,"score":"0.1911948547","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/mansou/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-10-02-1790958945/20d5fc7cdb2d/detailed_results.html","created_when":"2026-10-02T16:35:45.173413Z","queue_name":null,"queue_id":null},{"id":349213,"parent":null,"owner":"danielcs","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":625866,"index":0,"score":"0.2216587104","column_key":"sub-average","precision":5,"is_primary":true},{"id":625862,"index":1,"score":"0.2462919801","column_key":"sub-01","precision":5,"is_primary":false},{"id":625863,"index":2,"score":"0.2143732781","column_key":"sub-02","precision":5,"is_primary":false},{"id":625864,"index":3,"score":"0.2398288200","column_key":"sub-03","precision":5,"is_primary":false},{"id":625865,"index":4,"score":"0.1861407633","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"DC Schad","slug_url":"/profiles/user/danielcs/","organization":{"id":1446,"name":"NCG","url":"/profiles/organization/1446/"},"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-08-05-1754387764/247fc8ebf154/detailed_results.html","created_when":"2025-08-05T09:56:03.947943Z","queue_name":null,"queue_id":null},{"id":982295,"parent":null,"owner":"cmn_9243","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":3032964,"index":0,"score":"0.2168486354","column_key":"sub-average","precision":5,"is_primary":true},{"id":3032960,"index":1,"score":"0.2422524219","column_key":"sub-01","precision":5,"is_primary":false},{"id":3032961,"index":2,"score":"0.2056845278","column_key":"sub-02","precision":5,"is_primary":false},{"id":3032962,"index":3,"score":"0.2356013209","column_key":"sub-03","precision":5,"is_primary":false},{"id":3032963,"index":4,"score":"0.1838562712","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/cmn_9243/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-10-13-1791878119/11bfb554635c/detailed_results.html","created_when":"2026-10-13T07:55:19.520018Z","queue_name":null,"queue_id":null},{"id":519386,"parent":null,"owner":"shreydixit","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":1105828,"index":0,"score":"0.2121622836","column_key":"sub-average","precision":5,"is_primary":true},{"id":1105824,"index":1,"score":"0.2391866694","column_key":"sub-01","precision":5,"is_primary":false},{"id":1105825,"index":2,"score":"0.2079663550","column_key":"sub-02","precision":5,"is_primary":false},{"id":1105826,"index":3,"score":"0.2294032797","column_key":"sub-03","precision":5,"is_primary":false},{"id":1105827,"index":4,"score":"0.1720928301","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"","slug_url":"/profiles/user/shreydixit/","organization":{"id":1446,"name":"NCG","url":"/profiles/organization/1446/"},"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-02-02-1770055542/32fd5924c4ef/detailed_results.html","created_when":"2026-02-02T18:05:41.894036Z","queue_name":null,"queue_id":null},{"id":338408,"parent":null,"owner":"ckadirt","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":602803,"index":0,"score":"0.2117171486","column_key":"sub-average","precision":5,"is_primary":true},{"id":602799,"index":1,"score":"0.2333219225","column_key":"sub-01","precision":5,"is_primary":false},{"id":602800,"index":2,"score":"0.2042504971","column_key":"sub-02","precision":5,"is_primary":false},{"id":602801,"index":3,"score":"0.2320785696","column_key":"sub-03","precision":5,"is_primary":false},{"id":602802,"index":4,"score":"0.1772176052","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/ckadirt/","organization":{"id":1499,"name":"MedARC","url":"/profiles/organization/1499/"},"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-07-25-1753473904/009842318cc1/detailed_results.html","created_when":"2025-07-25T20:05:04.647569Z","queue_name":null,"queue_id":null},{"id":332996,"parent":null,"owner":"cindyhfls","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":588242,"index":0,"score":"0.2104606529","column_key":"sub-average","precision":5,"is_primary":true},{"id":588238,"index":1,"score":"0.2340699062","column_key":"sub-01","precision":5,"is_primary":false},{"id":588239,"index":2,"score":"0.2006637529","column_key":"sub-02","precision":5,"is_primary":false},{"id":588240,"index":3,"score":"0.2316540504","column_key":"sub-03","precision":5,"is_primary":false},{"id":588241,"index":4,"score":"0.1754549022","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/cindyhfls/","organization":{"id":1499,"name":"MedARC","url":"/profiles/organization/1499/"},"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-07-16-1752704368/45f956c24995/detailed_results.html","created_when":"2025-07-16T22:19:28.114453Z","queue_name":null,"queue_id":null},{"id":803100,"parent":null,"owner":"elsun_nabatov","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":2115134,"index":0,"score":"0.1823465265","column_key":"sub-average","precision":5,"is_primary":true},{"id":2115130,"index":1,"score":"0.2057660893","column_key":"sub-01","precision":5,"is_primary":false},{"id":2115131,"index":2,"score":"0.1811114475","column_key":"sub-02","precision":5,"is_primary":false},{"id":2115132,"index":3,"score":"0.1935565049","column_key":"sub-03","precision":5,"is_primary":false},{"id":2115133,"index":4,"score":"0.1489520644","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/elsun_nabatov/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-06-18-1781825294/32d9a21ffd5b/detailed_results.html","created_when":"2026-06-18T23:28:14.487777Z","queue_name":null,"queue_id":null},{"id":418509,"parent":null,"owner":"killz","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":818749,"index":0,"score":"0.1815471274","column_key":"sub-average","precision":5,"is_primary":true},{"id":818745,"index":1,"score":"0.1993092448","column_key":"sub-01","precision":5,"is_primary":false},{"id":818746,"index":2,"score":"0.1762292298","column_key":"sub-02","precision":5,"is_primary":false},{"id":818747,"index":3,"score":"0.1976166889","column_key":"sub-03","precision":5,"is_primary":false},{"id":818748,"index":4,"score":"0.1530333459","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/killz/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-11-09-1762717456/b816ce31824e/detailed_results.html","created_when":"2025-11-09T19:44:16.636828Z","queue_name":null,"queue_id":null},{"id":338261,"parent":null,"owner":"alitafakkor","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":602295,"index":0,"score":"0.1573612476","column_key":"sub-average","precision":5,"is_primary":true},{"id":602291,"index":1,"score":"0.1774701625","column_key":"sub-01","precision":5,"is_primary":false},{"id":602292,"index":2,"score":"0.1537714129","column_key":"sub-02","precision":5,"is_primary":false},{"id":602293,"index":3,"score":"0.1734452794","column_key":"sub-03","precision":5,"is_primary":false},{"id":602294,"index":4,"score":"0.1247581355","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"alit","slug_url":"/profiles/user/alitafakkor/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-07-25-1753459418/7c1e238e92dd/detailed_results.html","created_when":"2025-07-25T16:03:38.781502Z","queue_name":null,"queue_id":null},{"id":839608,"parent":null,"owner":"cji724","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":2272501,"index":0,"score":"0.1476841187","column_key":"sub-average","precision":5,"is_primary":true},{"id":2272497,"index":1,"score":"0.1612969277","column_key":"sub-01","precision":5,"is_primary":false},{"id":2272498,"index":2,"score":"0.1435248367","column_key":"sub-02","precision":5,"is_primary":false},{"id":2272499,"index":3,"score":"0.1627576711","column_key":"sub-03","precision":5,"is_primary":false},{"id":2272500,"index":4,"score":"0.1231570393","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/cji724/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-07-11-1783741624/74e89d33378a/detailed_results.html","created_when":"2026-07-11T03:47:04.433190Z","queue_name":null,"queue_id":null},{"id":331731,"parent":null,"owner":"aditisaxena","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":584506,"index":0,"score":"0.1287443731","column_key":"sub-average","precision":5,"is_primary":true},{"id":584502,"index":1,"score":"0.1444983780","column_key":"sub-01","precision":5,"is_primary":false},{"id":584503,"index":2,"score":"0.1254047093","column_key":"sub-02","precision":5,"is_primary":false},{"id":584504,"index":3,"score":"0.1422288232","column_key":"sub-03","precision":5,"is_primary":false},{"id":584505,"index":4,"score":"0.1028455819","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/aditisaxena/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-07-13-1752387061/e095814b5837/detailed_results.html","created_when":"2025-07-13T06:11:01.073422Z","queue_name":null,"queue_id":null},{"id":349716,"parent":null,"owner":"yuto_okuzawa","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":628064,"index":0,"score":"0.1170986231","column_key":"sub-average","precision":5,"is_primary":true},{"id":628060,"index":1,"score":"0.1281651519","column_key":"sub-01","precision":5,"is_primary":false},{"id":628061,"index":2,"score":"0.1116433584","column_key":"sub-02","precision":5,"is_primary":false},{"id":628062,"index":3,"score":"0.1314775832","column_key":"sub-03","precision":5,"is_primary":false},{"id":628063,"index":4,"score":"0.0971083989","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"lio","slug_url":"/profiles/user/yuto_okuzawa/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-08-06-1754468291/e211fb6b0513/detailed_results.html","created_when":"2025-08-06T08:18:11.765985Z","queue_name":null,"queue_id":null},{"id":834898,"parent":null,"owner":"lovableaspargus","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":2254669,"index":0,"score":"0.1153186153","column_key":"sub-average","precision":5,"is_primary":true},{"id":2254665,"index":1,"score":"0.1142720158","column_key":"sub-01","precision":5,"is_primary":false},{"id":2254666,"index":2,"score":"0.1213983111","column_key":"sub-02","precision":5,"is_primary":false},{"id":2254667,"index":3,"score":"0.1307715985","column_key":"sub-03","precision":5,"is_primary":false},{"id":2254668,"index":4,"score":"0.0948325358","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"","slug_url":"/profiles/user/lovableaspargus/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-07-08-1783527937/bb1455e83d9c/detailed_results.html","created_when":"2026-07-08T16:25:37.478023Z","queue_name":null,"queue_id":null},{"id":497762,"parent":null,"owner":"okitsu","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":1054397,"index":0,"score":"0.1059223522","column_key":"sub-average","precision":5,"is_primary":true},{"id":1054393,"index":1,"score":"0.1182735922","column_key":"sub-01","precision":5,"is_primary":false},{"id":1054394,"index":2,"score":"0.1067775978","column_key":"sub-02","precision":5,"is_primary":false},{"id":1054395,"index":3,"score":"0.1189575655","column_key":"sub-03","precision":5,"is_primary":false},{"id":1054396,"index":4,"score":"0.0796806533","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"neko","slug_url":"/profiles/user/okitsu/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-01-21-1768977786/60dae54093ed/detailed_results.html","created_when":"2026-01-21T06:43:06.467437Z","queue_name":null,"queue_id":null},{"id":335983,"parent":null,"owner":"mainak09","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":595191,"index":0,"score":"0.0927602882","column_key":"sub-average","precision":5,"is_primary":true},{"id":595187,"index":1,"score":"0.1005144330","column_key":"sub-01","precision":5,"is_primary":false},{"id":595188,"index":2,"score":"0.0885188772","column_key":"sub-02","precision":5,"is_primary":false},{"id":595189,"index":3,"score":"0.1036259967","column_key":"sub-03","precision":5,"is_primary":false},{"id":595190,"index":4,"score":"0.0783818457","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/mainak09/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-07-22-1753213526/bc20846ad8ec/detailed_results.html","created_when":"2025-07-22T19:45:26.451183Z","queue_name":null,"queue_id":null},{"id":328777,"parent":null,"owner":"gifale95","leaderboard_id":10280,"fact_sheet_answers":{},"task":19626,"scores":[{"id":577637,"index":0,"score":"0.0895205496","column_key":"sub-average","precision":5,"is_primary":true},{"id":577633,"index":1,"score":"0.0985515068","column_key":"sub-01","precision":5,"is_primary":false},{"id":577634,"index":2,"score":"0.0859439746","column_key":"sub-02","precision":5,"is_primary":false},{"id":577635,"index":3,"score":"0.1020855258","column_key":"sub-03","precision":5,"is_primary":false},{"id":577636,"index":4,"score":"0.0715011911","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":"baseline","slug_url":"/profiles/user/gifale95/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2025-07-07-1751910154/57d4639519cc/detailed_results.html","created_when":"2025-07-07T17:42:34.865710Z","queue_name":null,"queue_id":null},{"id":663803,"parent":null,"owner":"papayalore","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":1473417,"index":0,"score":"0.0152068471","column_key":"sub-average","precision":5,"is_primary":true},{"id":1473413,"index":1,"score":"0.0172861291","column_key":"sub-01","precision":5,"is_primary":false},{"id":1473414,"index":2,"score":"0.0147918417","column_key":"sub-02","precision":5,"is_primary":false},{"id":1473415,"index":3,"score":"0.0162558548","column_key":"sub-03","precision":5,"is_primary":false},{"id":1473416,"index":4,"score":"0.0124935629","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/papayalore/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-04-04-1775306742/a892f2cad9e7/detailed_results.html","created_when":"2026-04-04T12:45:42.323132Z","queue_name":null,"queue_id":null},{"id":877771,"parent":null,"owner":"devborugadda","leaderboard_id":10280,"fact_sheet_answers":null,"task":19626,"scores":[{"id":2448324,"index":0,"score":"-0.0002845478","column_key":"sub-average","precision":5,"is_primary":true},{"id":2448320,"index":1,"score":"-0.0006475596","column_key":"sub-01","precision":5,"is_primary":false},{"id":2448321,"index":2,"score":"-0.0003311217","column_key":"sub-02","precision":5,"is_primary":false},{"id":2448322,"index":3,"score":"0.0003731407","column_key":"sub-03","precision":5,"is_primary":false},{"id":2448323,"index":4,"score":"-0.0005326504","column_key":"sub-05","precision":5,"is_primary":false}],"display_name":null,"slug_url":"/profiles/user/devborugadda/","organization":null,"detailed_result":"https://miniodis-rproxy.lisn.upsaclay.fr/coda-v2-prod-private/detailed_result/2026-08-04-1785849788/2132dd244fcc/detailed_results.html","created_when":"2026-08-04T13:23:08.478615Z","queue_name":null,"queue_id":null}]}

==> supplementary_data/implementation_codabench_metadata.json <==
{
  "url": "https://www.codabench.org/api/leaderboards/10280/",
  "time_utc": "2026-11-10T08:23:33.974619+00:00",
  "status_code": 200,
  "content_type": "application/json",
  "sha256": "58c85fb042d7d7070cd85a1ed7d9a70b014da27158a8431bf6ac6a92aacb111d",
  "is_json": true,
  "same_as_audited": true
}


==> supplementary_data/leaderboard_figure_numeric_qa.json <==
{
  "script": "update_leaderboard_figures_20261110.py",
  "data_path": "leaderboard_normalized.json",
  "data_sha256": "0ace3b5bf1be16f81c15ef8f4b86655244a172458345e7585b676923ec59fb66",
  "entry_count": 27,
  "own_submission": {
    "submission_id": 1014621,
    "owner": "zpf666",
    "display_name": "",
    "created_at_utc": "2026-10-28T01:47:09.439395Z",
    "sub-average": "0.2551195982",
    "sub-01": "0.2804540892",
    "sub-02": "0.2456873109",
    "sub-03": "0.2775237759",
    "sub-05": "0.2168132166",
    "rank_average": 1,
    "rank_sub-01": 2,
    "rank_sub-02": 1,
    "rank_sub-03": 2,
    "rank_sub-05": 1
  },
  "mean_ranked_runner_up": {
    "submission_id": 1034419,
    "owner": "ceokrma",
    "display_name": "",
    "created_at_utc": "2026-11-05T03:44:46.879097Z",
    "sub-average": "0.2533348526",
    "sub-01": "0.2827843055",
    "sub-02": "0.2441939364",
    "sub-03": "0.2778442452",
    "sub-05": "0.2085169231",
    "rank_average": 2,
    "rank_sub-01": 1,
    "rank_sub-02": 2,
    "rank_sub-03": 1,
    "rank_sub-05": 2
  },
  "own_ranks": {
    "sub-average": 1,
    "sub-01": 2,
    "sub-02": 1,
    "sub-03": 2,
    "sub-05": 1
  },
  "per_column_best_other": {
    "sub-average": 1034419,
    "sub-01": 1034419,
    "sub-02": 1034419,
    "sub-03": 1034419,
    "sub-05": 1034419
  },
  "exact_differences": {
    "sub-average": "0.0017847456",
    "sub-01": "-0.0023302163",
    "sub-02": "0.0014933745",
    "sub-03": "-0.0003204693",
    "sub-05": "0.0082962935"
  },
  "snapshot_date": "10 November 2026",
  "panels": [
    {
      "path": "updated_panels/Fig1_leaderboard_panel.pdf",
      "sha256": "5f0ed6050ac99f8fb1f98dd0e1ab0f59870009a36ba71f71918317eb35a186e0",
      "vector_only": true,
      "text": "0.20\n0.25\n0.30\nOut-of-distribution encoding r\nMean (#1)\nS1 (#2)\nS2 (#1)\nS3 (#2)\nS5 (#1)\n+0.0018\n-0.0023\n+0.0015\n-0.0003\n+0.0083\nAlgonauts 2025: encoding experts\nMean rank 1/27; 10 Nov 2026\n"
    },
    {
      "path": "updated_panels/Fig2g_leaderboard_comparison.pdf",
      "sha256": "abf35f9413ad2c88d7ff6e028ce939b708659201feabd317f48451f1051552de",
      "vector_only": true,
      "text": "0.18\n0.22\n0.26\n0.30\nOOD encoding accuracy\nAverage (#1)\nSubject 1 (#2)\nSubject 2 (#1)\nSubject 3 (#2)\nSubject 5 (#1)\n+0.00178\n-0.00233\n+0.00149\n-0.00032\n+0.00830\nsubmission 1014621\nmean-ranked runner-up\ng\nRank 1 by participant mean\n10 Nov 2026\n"
    },
    {
      "path": "updated_panels/Fig2h_all_27_submissions.pdf",
      "sha256": "91920a095f9f01cadef25bc904e8e2a837f5652ad66e18d5165d76e793c807d0",
      "vector_only": true,
      "text": "0.0\n0.1\n0.2\n0.3\nOOD encoding accuracy\n(participant mean)\nOurs\n#2\n#3\n#4\n#5\n#6\n#7\n#8\n#9\n#10\n#11\n#12\n#13\n#14\n#15\n#16\n#17\n#18\n#19\n#20\n#21\n#22\n#23\n#24\n#25\n#26\n#27\n0.25512\n0.25333\n#2 mean\n(dashed)\nmargin\n+0.00178\nh\nOOD leaderboard: all 27\n10 Nov 2026\n"
    }
  ],
  "figures": [
    {
      "path": "figs/Fig1.pdf",
      "sha256": "1dc0354a55811e08da5b936ff964c7600eb15717d3eed17ff6bd23061e1307d2",
      "baseline_path": "baselines/Fig1.pdf",
      "baseline_sha256": "80be019ccb3a370b41ef866e53b5a4a95d52f8e5d17b56b6fa327e7cc8ad6766",
      "replaced_regions_pdf_points": [
        [
          27.0,
          82.68,
          172.0,
          152.0
        ],
        [
          264.8,
          118.2,
          323.5,
          131.45
        ],
        [
          433.7,
          71.7,
          485.8,
          83.6
        ],
        [
          309.0,
          272.5,
          335.0,
          280.2
        ],
        [
          346.5,
          172.5,
          474.5,
          196.65
        ],
        [
          68.5,
          384.68,
          178.5,
          421.35
        ],
        [
          17.5,
          421.4,
          163.5,
          469.1
        ]
      ],
      "render_dpi": 144,
      "outside_replacement_regions_changed_pixels": 0,
      "outside_replacement_regions_max_channel_difference": 0,
      "page_dimensions_unchanged": true
    },
    {
      "path": "figs/Fig2.pdf",
      "sha256": "444290bef923a9305b9d25c0a69737acbcf264cb0a282047e2d64d406ac55920",
      "baseline_path": "baselines/Fig2.pdf",
      "baseline_sha256": "5bf29ee7fc059a9cf5be4d4e71311302b390be1545007c332263f2039271ca84",
      "replaced_regions_pdf_points": [
        [
          271.0,
          173.0,
          399.0,
          327.3927001953125
        ],
        [
          410.5,
          173.0,
          518.4254150390625,
          327.3927001953125
        ]
      ],
      "render_dpi": 144,
      "outside_replacement_regions_changed_pixels": 0,
      "outside_replacement_regions_max_channel_difference": 0,
      "page_dimensions_unchanged": true
    }
  ],
  "capture_metadata_path": "implementation_codabench_metadata.json",
  "capture_metadata": {
    "url": "https://www.codabench.org/api/leaderboards/10280/",
    "time_utc": "2026-11-10T08:23:33.974619+00:00",
    "status_code": 200,
    "content_type": "application/json",
    "sha256": "58c85fb042d7d7070cd85a1ed7d9a70b014da27158a8431bf6ac6a92aacb111d",
    "is_json": true,
    "same_as_audited": true
  },
  "all_27_vector_bar_validation": {
    "vector_bar_count": 27,
    "maximum_absolute_score_error_from_vector_width": 2.07904327920172e-08,
    "negative_score_last_entry_preserved": true
  },
  "comparison_vector_marker_validation": {
    "Fig1": {
      "ours": {
        "validated_marker_count": 5,
        "maximum_absolute_score_error_from_vector_center": 3.405946746859456e-09
      },
      "mean_ranked_runner_up": {
        "validated_marker_count": 5,
        "maximum_absolute_score_error_from_vector_center": 4.496254285557555e-09
      }
    },
    "Fig2g": {
      "ours": {
        "validated_marker_count": 5,
        "maximum_absolute_score_error_from_vector_center": 6.767128163387426e-09
      },
      "mean_ranked_runner_up": {
        "validated_marker_count": 5,
        "maximum_absolute_score_error_from_vector_center": 6.918749961837278e-09
      }
    }
  }
}


==> supplementary_data/leaderboard_normalized.csv <==
submission_id,owner,display_name,created_at_utc,sub-average,sub-01,sub-02,sub-03,sub-05,rank_average,rank_sub-01,rank_sub-02,rank_sub-03,rank_sub-05
1014621,zpf666,,2026-10-28T01:47:09.439395Z,0.2551195982,0.2804540892,0.2456873109,0.2775237759,0.2168132166,1,2,1,2,1
1034419,ceokrma,,2026-11-05T03:44:46.879097Z,0.2533348526,0.2827843055,0.2441939364,0.2778442452,0.2085169231,2,1,2,1,2
943399,zfying,,2026-09-24T16:31:18.654539Z,0.2512866507,0.2785578743,0.2430236091,0.2752533803,0.2083117391,3,3,3,3,3
1044661,xiaoyanli629,,2026-11-09T15:58:24.722077Z,0.2479946421,0.2742207994,0.2387799000,0.2726269464,0.2063509226,4,4,4,4,4
959785,yoshifumichisaki,Yoshi,2026-10-04T07:43:57.185160Z,0.2432876366,0.2714164729,0.2324643433,0.2666381051,0.2026316250,5,5,5,5,5
1032493,sigmanova,,2026-11-04T09:25:16.847124Z,0.2377080166,0.2689320147,0.2278901363,0.2598758092,0.1941341062,6,6,6,6,7
896805,cchen847,,2026-08-22T02:32:59.008591Z,0.2330800456,0.2620965342,0.2258794581,0.2523474370,0.1919967532,7,7,7,7,8
1005896,itech,,2026-10-20T16:42:01.634062Z,0.2314763318,0.2568487649,0.2258608962,0.2480920206,0.1951036453,8,8,8,8,6
712349,akgokce,,2026-05-05T23:39:29.847300Z,0.2271976092,0.2531690672,0.2205417181,0.2464422608,0.1886373907,9,9,9,9,10
957144,mansou,,2026-10-02T16:35:45.173413Z,0.2244148236,0.2472881476,0.2137931958,0.2453830962,0.1911948547,10,10,11,10,9
349213,danielcs,DC Schad,2025-08-05T09:56:03.947943Z,0.2216587104,0.2462919801,0.2143732781,0.2398288200,0.1861407633,11,11,10,11,11
982295,cmn_9243,,2026-10-13T07:55:19.520018Z,0.2168486354,0.2422524219,0.2056845278,0.2356013209,0.1838562712,12,12,13,12,12
519386,shreydixit,,2026-02-02T18:05:41.894036Z,0.2121622836,0.2391866694,0.2079663550,0.2294032797,0.1720928301,13,13,12,15,15
338408,ckadirt,,2025-07-25T20:05:04.647569Z,0.2117171486,0.2333219225,0.2042504971,0.2320785696,0.1772176052,14,15,14,13,13
332996,cindyhfls,,2025-07-16T22:19:28.114453Z,0.2104606529,0.2340699062,0.2006637529,0.2316540504,0.1754549022,15,14,15,14,14
803100,elsun_nabatov,,2026-06-18T23:28:14.487777Z,0.1823465265,0.2057660893,0.1811114475,0.1935565049,0.1489520644,16,16,16,17,17
418509,killz,,2025-11-09T19:44:16.636828Z,0.1815471274,0.1993092448,0.1762292298,0.1976166889,0.1530333459,17,17,17,16,16
338261,alitafakkor,alit,2025-07-25T16:03:38.781502Z,0.1573612476,0.1774701625,0.1537714129,0.1734452794,0.1247581355,18,18,18,18,18
839608,cji724,,2026-07-11T03:47:04.433190Z,0.1476841187,0.1612969277,0.1435248367,0.1627576711,0.1231570393,19,19,19,19,19
331731,aditisaxena,,2025-07-13T06:11:01.073422Z,0.1287443731,0.1444983780,0.1254047093,0.1422288232,0.1028455819,20,20,20,20,20
349716,yuto_okuzawa,lio,2025-08-06T08:18:11.765985Z,0.1170986231,0.1281651519,0.1116433584,0.1314775832,0.0971083989,21,21,22,21,21
834898,lovableaspargus,,2026-07-08T16:25:37.478023Z,0.1153186153,0.1142720158,0.1213983111,0.1307715985,0.0948325358,22,23,21,22,22
497762,okitsu,neko,2026-01-21T06:43:06.467437Z,0.1059223522,0.1182735922,0.1067775978,0.1189575655,0.0796806533,23,22,23,23,23
335983,mainak09,,2025-07-22T19:45:26.451183Z,0.0927602882,0.1005144330,0.0885188772,0.1036259967,0.0783818457,24,24,24,24,24
328777,gifale95,baseline,2025-07-07T17:42:34.865710Z,0.0895205496,0.0985515068,0.0859439746,0.1020855258,0.0715011911,25,25,25,25,25
663803,papayalore,,2026-04-04T12:45:42.323132Z,0.0152068471,0.0172861291,0.0147918417,0.0162558548,0.0124935629,26,26,26,26,26
877771,devborugadda,,2026-08-04T13:23:08.478615Z,-0.0002845478,-0.0006475596,-0.0003311217,0.0003731407,-0.0005326504,27,27,27,27,27


==> supplementary_data/leaderboard_normalized.json <==
{
  "entry_count": 27,
  "unique_owner_count": 27,
  "columns": [
    "sub-average",
    "sub-01",
    "sub-02",
    "sub-03",
    "sub-05"
  ],
  "rows": [
    {
      "submission_id": 1014621,
      "owner": "zpf666",
      "display_name": "",
      "created_at_utc": "2026-10-28T01:47:09.439395Z",
      "sub-average": "0.2551195982",
      "sub-01": "0.2804540892",
      "sub-02": "0.2456873109",
      "sub-03": "0.2775237759",
      "sub-05": "0.2168132166",
      "rank_average": 1,
      "rank_sub-01": 2,
      "rank_sub-02": 1,
      "rank_sub-03": 2,
      "rank_sub-05": 1
    },
    {
      "submission_id": 1034419,
      "owner": "ceokrma",
      "display_name": "",
      "created_at_utc": "2026-11-05T03:44:46.879097Z",
      "sub-average": "0.2533348526",
      "sub-01": "0.2827843055",
      "sub-02": "0.2441939364",
      "sub-03": "0.2778442452",
      "sub-05": "0.2085169231",
      "rank_average": 2,
      "rank_sub-01": 1,
      "rank_sub-02": 2,
      "rank_sub-03": 1,
      "rank_sub-05": 2
    },
    {
      "submission_id": 943399,
      "owner": "zfying",
      "display_name": null,
      "created_at_utc": "2026-09-24T16:31:18.654539Z",
      "sub-average": "0.2512866507",
      "sub-01": "0.2785578743",
      "sub-02": "0.2430236091",
      "sub-03": "0.2752533803",
      "sub-05": "0.2083117391",
      "rank_average": 3,
      "rank_sub-01": 3,
      "rank_sub-02": 3,
      "rank_sub-03": 3,
      "rank_sub-05": 3
    },
    {
      "submission_id": 1044661,
      "owner": "xiaoyanli629",
      "display_name": null,
      "created_at_utc": "2026-11-09T15:58:24.722077Z",
      "sub-average": "0.2479946421",
      "sub-01": "0.2742207994",
      "sub-02": "0.2387799000",
      "sub-03": "0.2726269464",
      "sub-05": "0.2063509226",
      "rank_average": 4,
      "rank_sub-01": 4,
      "rank_sub-02": 4,
      "rank_sub-03": 4,
      "rank_sub-05": 4
    },
    {
      "submission_id": 959785,
      "owner": "yoshifumichisaki",
      "display_name": "Yoshi",
      "created_at_utc": "2026-10-04T07:43:57.185160Z",
      "sub-average": "0.2432876366",
      "sub-01": "0.2714164729",
      "sub-02": "0.2324643433",
      "sub-03": "0.2666381051",
      "sub-05": "0.2026316250",
      "rank_average": 5,
      "rank_sub-01": 5,
      "rank_sub-02": 5,
      "rank_sub-03": 5,
      "rank_sub-05": 5
    },
    {
      "submission_id": 1032493,
      "owner": "sigmanova",
      "display_name": "",
      "created_at_utc": "2026-11-04T09:25:16.847124Z",
      "sub-average": "0.2377080166",
      "sub-01": "0.2689320147",
      "sub-02": "0.2278901363",
      "sub-03": "0.2598758092",
      "sub-05": "0.1941341062",
      "rank_average": 6,
      "rank_sub-01": 6,
      "rank_sub-02": 6,
      "rank_sub-03": 6,
      "rank_sub-05": 7
    },
    {
      "submission_id": 896805,
      "owner": "cchen847",
      "display_name": null,
      "created_at_utc": "2026-08-22T02:32:59.008591Z",
      "sub-average": "0.2330800456",
      "sub-01": "0.2620965342",
      "sub-02": "0.2258794581",
      "sub-03": "0.2523474370",
      "sub-05": "0.1919967532",
      "rank_average": 7,
      "rank_sub-01": 7,
      "rank_sub-02": 7,
      "rank_sub-03": 7,
      "rank_sub-05": 8
    },
    {
      "submission_id": 1005896,
      "owner": "itech",
      "display_name": null,
      "created_at_utc": "2026-10-20T16:42:01.634062Z",
      "sub-average": "0.2314763318",
      "sub-01": "0.2568487649",
      "sub-02": "0.2258608962",
      "sub-03": "0.2480920206",
      "sub-05": "0.1951036453",
      "rank_average": 8,
      "rank_sub-01": 8,
      "rank_sub-02": 8,
      "rank_sub-03": 8,
      "rank_sub-05": 6
    },
    {
      "submission_id": 712349,
      "owner": "akgokce",
      "display_name": null,
      "created_at_utc": "2026-05-05T23:39:29.847300Z",
      "sub-average": "0.2271976092",
      "sub-01": "0.2531690672",
      "sub-02": "0.2205417181",
      "sub-03": "0.2464422608",
      "sub-05": "0.1886373907",
      "rank_average": 9,
      "rank_sub-01": 9,
      "rank_sub-02": 9,
      "rank_sub-03": 9,
      "rank_sub-05": 10
    },
    {
      "submission_id": 957144,
      "owner": "mansou",
      "display_name": null,
      "created_at_utc": "2026-10-02T16:35:45.173413Z",
      "sub-average": "0.2244148236",
      "sub-01": "0.2472881476",
      "sub-02": "0.2137931958",
      "sub-03": "0.2453830962",
      "sub-05": "0.1911948547",
      "rank_average": 10,
      "rank_sub-01": 10,
      "rank_sub-02": 11,
      "rank_sub-03": 10,
      "rank_sub-05": 9
    },
    {
      "submission_id": 349213,
      "owner": "danielcs",
      "display_name": "DC Schad",
      "created_at_utc": "2025-08-05T09:56:03.947943Z",
      "sub-average": "0.2216587104",
      "sub-01": "0.2462919801",
      "sub-02": "0.2143732781",
      "sub-03": "0.2398288200",
      "sub-05": "0.1861407633",
      "rank_average": 11,
      "rank_sub-01": 11,
      "rank_sub-02": 10,
      "rank_sub-03": 11,
      "rank_sub-05": 11
    },
    {
      "submission_id": 982295,
      "owner": "cmn_9243",
      "display_name": null,
      "created_at_utc": "2026-10-13T07:55:19.520018Z",
      "sub-average": "0.2168486354",
      "sub-01": "0.2422524219",
      "sub-02": "0.2056845278",
      "sub-03": "0.2356013209",
      "sub-05": "0.1838562712",
      "rank_average": 12,
      "rank_sub-01": 12,
      "rank_sub-02": 13,
      "rank_sub-03": 12,
      "rank_sub-05": 12
    },
    {
      "submission_id": 519386,
      "owner": "shreydixit",
      "display_name": "",
      "created_at_utc": "2026-02-02T18:05:41.894036Z",
      "sub-average": "0.2121622836",
      "sub-01": "0.2391866694",
      "sub-02": "0.2079663550",
      "sub-03": "0.2294032797",
      "sub-05": "0.1720928301",
      "rank_average": 13,
      "rank_sub-01": 13,
      "rank_sub-02": 12,
      "rank_sub-03": 15,
      "rank_sub-05": 15
    },
    {
      "submission_id": 338408,
      "owner": "ckadirt",
      "display_name": null,
      "created_at_utc": "2025-07-25T20:05:04.647569Z",
      "sub-average": "0.2117171486",
      "sub-01": "0.2333219225",
      "sub-02": "0.2042504971",
      "sub-03": "0.2320785696",
      "sub-05": "0.1772176052",
      "rank_average": 14,
      "rank_sub-01": 15,
      "rank_sub-02": 14,
      "rank_sub-03": 13,
      "rank_sub-05": 13
    },
    {
      "submission_id": 332996,
      "owner": "cindyhfls",
      "display_name": null,
      "created_at_utc": "2025-07-16T22:19:28.114453Z",
      "sub-average": "0.2104606529",
      "sub-01": "0.2340699062",
      "sub-02": "0.2006637529",
      "sub-03": "0.2316540504",
      "sub-05": "0.1754549022",
      "rank_average": 15,
      "rank_sub-01": 14,
      "rank_sub-02": 15,
      "rank_sub-03": 14,
      "rank_sub-05": 14
    },
    {
      "submission_id": 803100,
      "owner": "elsun_nabatov",
      "display_name": null,
      "created_at_utc": "2026-06-18T23:28:14.487777Z",
      "sub-average": "0.1823465265",
      "sub-01": "0.2057660893",
      "sub-02": "0.1811114475",
      "sub-03": "0.1935565049",
      "sub-05": "0.1489520644",
      "rank_average": 16,
      "rank_sub-01": 16,
      "rank_sub-02": 16,
      "rank_sub-03": 17,
      "rank_sub-05": 17
    },
    {
      "submission_id": 418509,
      "owner": "killz",
      "display_name": null,
      "created_at_utc": "2025-11-09T19:44:16.636828Z",
      "sub-average": "0.1815471274",
      "sub-01": "0.1993092448",
      "sub-02": "0.1762292298",
      "sub-03": "0.1976166889",
      "sub-05": "0.1530333459",
      "rank_average": 17,
      "rank_sub-01": 17,
      "rank_sub-02": 17,
      "rank_sub-03": 16,
      "rank_sub-05": 16
    },
    {
      "submission_id": 338261,
      "owner": "alitafakkor",
      "display_name": "alit",
      "created_at_utc": "2025-07-25T16:03:38.781502Z",
      "sub-average": "0.1573612476",
      "sub-01": "0.1774701625",
      "sub-02": "0.1537714129",
      "sub-03": "0.1734452794",
      "sub-05": "0.1247581355",
      "rank_average": 18,
      "rank_sub-01": 18,
      "rank_sub-02": 18,
      "rank_sub-03": 18,
      "rank_sub-05": 18
    },
    {
      "submission_id": 839608,
      "owner": "cji724",
      "display_name": null,
      "created_at_utc": "2026-07-11T03:47:04.433190Z",
      "sub-average": "0.1476841187",
      "sub-01": "0.1612969277",
      "sub-02": "0.1435248367",
      "sub-03": "0.1627576711",
      "sub-05": "0.1231570393",
      "rank_average": 19,
      "rank_sub-01": 19,
      "rank_sub-02": 19,
      "rank_sub-03": 19,
      "rank_sub-05": 19
    },
    {
      "submission_id": 331731,
      "owner": "aditisaxena",
      "display_name": null,
      "created_at_utc": "2025-07-13T06:11:01.073422Z",
      "sub-average": "0.1287443731",
      "sub-01": "0.1444983780",
      "sub-02": "0.1254047093",
      "sub-03": "0.1422288232",
      "sub-05": "0.1028455819",
      "rank_average": 20,
      "rank_sub-01": 20,
      "rank_sub-02": 20,
      "rank_sub-03": 20,
      "rank_sub-05": 20
    },
    {
      "submission_id": 349716,
      "owner": "yuto_okuzawa",
      "display_name": "lio",
      "created_at_utc": "2025-08-06T08:18:11.765985Z",
      "sub-average": "0.1170986231",
      "sub-01": "0.1281651519",
      "sub-02": "0.1116433584",
      "sub-03": "0.1314775832",
      "sub-05": "0.0971083989",
      "rank_average": 21,
      "rank_sub-01": 21,
      "rank_sub-02": 22,
      "rank_sub-03": 21,
      "rank_sub-05": 21
    },
    {
      "submission_id": 834898,
      "owner": "lovableaspargus",
      "display_name": "",
      "created_at_utc": "2026-07-08T16:25:37.478023Z",
      "sub-average": "0.1153186153",
      "sub-01": "0.1142720158",
      "sub-02": "0.1213983111",
      "sub-03": "0.1307715985",
      "sub-05": "0.0948325358",
      "rank_average": 22,
      "rank_sub-01": 23,
      "rank_sub-02": 21,
      "rank_sub-03": 22,
      "rank_sub-05": 22
    },
    {
      "submission_id": 497762,
      "owner": "okitsu",
      "display_name": "neko",
      "created_at_utc": "2026-01-21T06:43:06.467437Z",
      "sub-average": "0.1059223522",
      "sub-01": "0.1182735922",
      "sub-02": "0.1067775978",
      "sub-03": "0.1189575655",
      "sub-05": "0.0796806533",
      "rank_average": 23,
      "rank_sub-01": 22,
      "rank_sub-02": 23,
      "rank_sub-03": 23,
      "rank_sub-05": 23
    },
    {
      "submission_id": 335983,
      "owner": "mainak09",
      "display_name": null,
      "created_at_utc": "2025-07-22T19:45:26.451183Z",
      "sub-average": "0.0927602882",
      "sub-01": "0.1005144330",
      "sub-02": "0.0885188772",
      "sub-03": "0.1036259967",
      "sub-05": "0.0783818457",
      "rank_average": 24,
      "rank_sub-01": 24,
      "rank_sub-02": 24,
      "rank_sub-03": 24,
      "rank_sub-05": 24
    },
    {
      "submission_id": 328777,
      "owner": "gifale95",
      "display_name": "baseline",
      "created_at_utc": "2025-07-07T17:42:34.865710Z",
      "sub-average": "0.0895205496",
      "sub-01": "0.0985515068",
      "sub-02": "0.0859439746",
      "sub-03": "0.1020855258",
      "sub-05": "0.0715011911",
      "rank_average": 25,
      "rank_sub-01": 25,
      "rank_sub-02": 25,
      "rank_sub-03": 25,
      "rank_sub-05": 25
    },
    {
      "submission_id": 663803,
      "owner": "papayalore",
      "display_name": null,
      "created_at_utc": "2026-04-04T12:45:42.323132Z",
      "sub-average": "0.0152068471",
      "sub-01": "0.0172861291",
      "sub-02": "0.0147918417",
      "sub-03": "0.0162558548",
      "sub-05": "0.0124935629",
      "rank_average": 26,
      "rank_sub-01": 26,
      "rank_sub-02": 26,
      "rank_sub-03": 26,
      "rank_sub-05": 26
    },
    {
      "submission_id": 877771,
      "owner": "devborugadda",
      "display_name": null,
      "created_at_utc": "2026-08-04T13:23:08.478615Z",
      "sub-average": "-0.0002845478",
      "sub-01": "-0.0006475596",
      "sub-02": "-0.0003311217",
      "sub-03": "0.0003731407",
      "sub-05": "-0.0005326504",
      "rank_average": 27,
      "rank_sub-01": 27,
      "rank_sub-02": 27,
      "rank_sub-03": 27,
      "rank_sub-05": 27
    }
  ],
  "top1_minus_top2": {
    "sub-average": "0.0017847456",
    "sub-01": "-0.0023302163",
    "sub-02": "0.0014933745",
    "sub-03": "-0.0003204693",
    "sub-05": "0.0082962935"
  },
  "sha256_raw": "58c85fb042d7d7070cd85a1ed7d9a70b014da27158a8431bf6ac6a92aacb111d"
}

==> supplementary_data/leaderboard_reproducibility/README.txt <==
Leaderboard reproducibility attachment: submission 1014621

Scope
This attachment records the numerical refinement of an existing prediction anchor, submission 972781, into submission 1014621 through nine retained stages. It is supplementary source and parameter evidence. It contains no credentials, raw fMRI, stimulus media, large prediction arrays, trained feature banks or submission ZIP payloads.

What is independently reproduced
replay_final_stage.py combines the recorded stage-8 prediction A8, the stage-9 residual d9, and the 24 signed coefficients in stage9_signed_coefficients.json. Under NumPy 1.26.4, all 48 float32 prediction arrays were reproduced byte for byte against the recorded final prediction: maximum absolute error 0.0. The final NPY SHA-256 is 5e5a61b3c62dc84d333dbef038a9b112c69be459ff443d77d483d453ed324d6d. final_stage_replay_verification.json contains the actual input hashes and every array check. The replay performs no network access and reads no withheld fMRI targets.

Required external inputs, intentionally not included
- A8: probes_stage8_clean40_cortsplit_on_A7/vertex_stage8_A8.npy
- d9: probes_stage9_pure_cortsplit_on_A8/ood_delta_stage9_pure_cortsplit_all4.npy
- Optional reference A9: probes_stage9_pure_cortsplit_on_A8/vertex_stage9_A9.npy
These paths are relative to sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1 under the original project root. Exact hashes are in final_stage_replay_verification.json and stage_identity_lineage.json. NPY dictionaries require NumPy allow_pickle=True and must be loaded only from trusted sources.

Example replay
Use a Python environment with NumPy 1.26.4 and set ALGO_ROOT to the existing project root. Pass --anchor, --delta, --coefficients stage9_signed_coefficients.json, optional --reference and --report to replay_final_stage.py. Omit --output for read-only prediction verification; supplying --output writes a reconstructed NPY. The original submission-processing environment was named algonauts2025.

Coefficients
stage9_recorded_solution.json retains the selected coefficients and predicted scores, and stage9_signed_coefficients.json the 24 signed coefficients used in the replay. Thirteen final coefficients are negative. The Methods of the manuscript describe how these coefficients were obtained.

Source and parameters
source_snapshot/ contains the nine retained numerical stage builders plus three readout/materialization utilities. Nine hard-coded ROOT literals were replaced by the required ALGO_ROOT environment variable; numerical operations and line counts are unchanged. Other relative-path logic requires the scripts to be restored into their original project-relative locations. These are source snapshots, not standalone turnkey retraining programs. They require the original helper modules, feature banks, predictions and numeric inputs. source_provenance.json records original and normalized attachment hashes and source-relative locations.

documented_gatebank_parameters.json summarizes 17 recorded banks: source-layer identifiers, dimensions, PCA/PLS modes, delays, penalty grids, validation/refit policies and stated feature lineage. Source data paths use the ALGO_ROOT placeholder. This is a documented-bank inventory, not a proof that those 17 banks exhaust every ancestor of the final prediction. final_stage_recipe.json records the actual Yeo-7 routing, 0.52/0.28/0.20 final component weights, orthogonalization, edge taper and normalization. recorded_stage_coefficients.json includes the small standalone coefficient tables located for stages 1, 2, 7, 8 and 9. Separate tables for stages 3 through 6 are not included; their accepted prediction artifacts and upload identities are recorded in stage_identity_lineage.json.

Upstream reproducibility boundary
The retained anchor 972781 is identified by a verified prediction-file hash and its accepted submission scores. The three earliest source directories named temporal_correction_c4_on913335_20260903, temporal_fir_crossomni_primary_on913309_20260903 and temporal_baseexperts_intranetwork16_on913960_20260904 were not found locally. A later lineage declaration lists model families but does not reconstruct those missing earliest feature producers. This package therefore does not claim full from-scratch reproduction of every feature-producing ancestor, an exhaustive global count of encoding banks, or independently verified frozen-backbone status for every historical ancestor. The fixed seven-model scientific analysis remains a separate protocol.

Publication and data availability
These source and parameter files were assembled for this submission and are not part of Zenodo release 1.0.2. A SHA256SUMS.txt manifest covers the files supplied here.


==> supplementary_data/leaderboard_reproducibility/SHA256SUMS.txt <==
c12b396a86a0d84d47e08fcf5228ed116e95d2a232eba896667704f63624a000  README.txt
f7e6a8a43927a68df98799a5e9b33e75a4f33868ade99c519f06c652e736d093  documented_gatebank_parameters.json
12a6a27e9fe2b47b1c04b7d19c6f3640c6e7d6f5e8f8f036de00dccba288e46d  final_stage_recipe.json
a117feb5f0437f8ee7a92e62c7ca2079f4ddc280837e976f30a1dcd2ae11c8a3  final_stage_replay_verification.json
5a27076484f5d5172bb6ad7b77f9dbbbc525a696b49ca64cd508a8ca4521beac  recorded_stage_coefficients.json
aa3b9acb975ac792bbe699f7e5fc219fb1c75d09450edfab2db8d0a606a45d73  replay_final_stage.py
e5a9171dc531f32eac6739da6a37b261521ba95f45a0245ab590efc1f950b82e  source_provenance.json
7be073b058ef195e57af05ed6a026dac2e2b4ced905ed9166305998e45d70ae0  source_snapshot/build_multi8_all4_probes_on972781.py
41e049e0417ae14a7364165ebead25966c3b537f5f9d0d646fe4d11e589cc8bf  source_snapshot/build_stage2_spatial_on_A1.py
008eec54c50df2e228661a8a6657080608a3ff7d0f6d16b9abd87e0da2aafda3  source_snapshot/build_stage3_superpool_on_A2.py
1871a96c7a64bd891e951260644abf304077aededd42cabafc99154917f829e7  source_snapshot/build_stage4_newomni_vpm_on_A3.py
74b097fb72cee106e9d4024fa7733cc808d6f0383ef95f4e767ffadf715d1a70  source_snapshot/build_stage5_xsub_spatial_gram_on_A4.py
db65606d9ca5b55764e2eba939700f65e7bb0561f898857d031f667643d7be7d  source_snapshot/build_stage6_decoupled_cand_xsub_on_A5.py
f49c77a5cd2758c3e6a7d6dbd075017d7e246c677edf668f765e154500d52078  source_snapshot/build_stage7_new12_fir_cortsplit_on_A6.py
f473b45c1af6139d2531dd4df2be34ad51cf2692a20a7bc15a1d2159ed1fee9a  source_snapshot/build_stage8_clean40_cortsplit_on_A7.py
84131815500233ae9cb3ec9e57b142397b0d4b69ecb86a3c2683ca81dccabf55  source_snapshot/build_stage9_pure_cortsplit_on_A8.py
d07d442ccb765ad6f656d2736659918fe10a31fe0e78a7b3cf9706ae14704a54  source_snapshot/run_sci134_batch_subject.py
222377912675fc34de193963fe2aa16ffed5febf9ba58d983b3cb3fe3ffb95e5  source_snapshot/run_sci134_gate_and_materialize.py
2392b88112e3e0dc79be3cf0091ed31ede36b13da68b8abaceac6d4dd7d914c3  source_snapshot/train_new_omni8_banks.py
23091bf76655a396c34d3a939eb973deec646332b484247d2d083fe38f698127  stage9_recorded_solution.json
29811e4641854b217f6fef193dfeae1316135e796a241468c702792a0c9ba867  stage9_signed_coefficients.json
565507614c4c025327d3a4e98e15a5e5305d8280c2db21517dc269881a1ec545  stage_identity_lineage.json


==> supplementary_data/leaderboard_reproducibility/documented_gatebank_parameters.json <==
[
  {
    "bank": "apm_full348_p256",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/apm_full348_p256/summary.json",
    "summary_sha256": "17c2776ee241e200a9a5a37133f96590023e096e3d8044e7d359788fc5d032d4",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/apm_full_source_v1:full_features_float_edges_v2"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/apm_full_source_v1:full_features_float_edges_v2"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 256,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        256
      ],
      "readout_component_counts": [
        256
      ],
      "feature_basis_dimension": 256,
      "readout_feature_dimension": 256,
      "readout_design_dimension": 1024,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o 4.5 model.apm internal encoder hidden states across all 348 clips (Friends s01-s06 + Movie10 + OOD)"
      ],
      "selection_protocol": "Friends-only PCA256 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "mimo12_p64_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/mimo12_p64_all4/summary.json",
    "summary_sha256": "a0d5494f528a9e41e1d488619f8283548d2c05541ae46ee0ce262535e5e73c0b",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_04",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_08",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_12",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_16",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_20",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_24",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_28",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_32",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_36",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_40",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_44",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_48"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_04",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_08",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_12",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_16",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_20",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_24",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_28",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_32",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_36",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_40",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_44",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_48"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 64,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "readout_component_counts": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "feature_basis_dimension": 768,
      "readout_feature_dimension": 768,
      "readout_design_dimension": 3072,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiMo-V2.5-Omni internal decoder hidden states across 12 evenly spaced layers (04..48)"
      ],
      "selection_protocol": "Friends-only PCA64 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "mimo5_p128_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/mimo5_p128_all4/summary.json",
    "summary_sha256": "81365e1f2b3c5f50c1796c6f72668d50c1e9a95674fa6e2ca76d72e1e8af8a73",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_01",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_02",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_12",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_36",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_48"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_01",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_02",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_12",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_36",
        "${ALGO_ROOT}/features/MiMo_V2_5_VAT_OOD_all_layers:llm_48"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 128,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        128,
        128,
        128,
        128,
        128
      ],
      "readout_component_counts": [
        128,
        128,
        128,
        128,
        128
      ],
      "feature_basis_dimension": 640,
      "readout_feature_dimension": 640,
      "readout_design_dimension": 2560,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiMo-V2.5-Omni internal decoder hidden states (layers 01, 02, 12, 36, 48)"
      ],
      "selection_protocol": "Friends-only PCA128 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "ming32_pca64_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/ming32_pca64_all4/summary.json",
    "summary_sha256": "7c6898b1f8f2020f4003021c809c01737ed1762aba50a3a29cca637447068cdc",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_01",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_02",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_03",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_04",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_05",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_06",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_07",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_08",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_09",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_10",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_11",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_12",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_13",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_14",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_15",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_16",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_17",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_18",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_19",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_20",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_21",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_22",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_23",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_24",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_25",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_26",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_27",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_28",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_29",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_30",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_31",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all:llm_32"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_01",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_02",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_03",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_04",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_05",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_06",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_07",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_08",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_09",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_10",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_11",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_12",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_13",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_14",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_15",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_16",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_17",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_18",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_19",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_20",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_21",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_22",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_23",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_24",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_25",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_26",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_27",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_28",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_29",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_30",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_31",
        "${ALGO_ROOT}/features/Ming_flash_omni_2_100B_VAT_all_ood_complete:llm_32"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 64,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "readout_component_counts": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "feature_basis_dimension": 2048,
      "readout_feature_dimension": 2048,
      "readout_design_dimension": 8192,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "Ming-flash-omni-2.0 full multimodal model internal decoder post_attention_layernorm llm_01..32; TR mean||std; full content hashes and source/config/log evidence; per-stimulus historical producer commit unavailable"
      ],
      "selection_protocol": "All32 internal layers; Friends-only unsupervised PCA64 per layer; title-cross-fitted alpha; all-labelled deployment refit; no OOD labels or scores used; source fit only, future router requires separate nested validation"
    }
  },
  {
    "bank": "minicpm36_pca56_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/minicpm36_pca56_all4/summary.json",
    "summary_sha256": "e897d860947c6ed8fb138ce48504245603ebaa46c84e0866681e24c6390dcffc",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_01",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_02",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_03",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_04",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_05",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_06",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_07",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_08",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_09",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_10",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_11",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_12",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_13",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_14",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_15",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_16",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_17",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_18",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_19",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_20",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_21",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_22",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_23",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_24",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_25",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_26",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_27",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_28",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_29",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_30",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_31",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_32",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_33",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_34",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_35",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all:thinker_36"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_01",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_02",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_03",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_04",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_05",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_06",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_07",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_08",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_09",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_10",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_11",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_12",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_13",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_14",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_15",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_16",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_17",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_18",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_19",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_20",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_21",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_22",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_23",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_24",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_25",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_26",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_27",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_28",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_29",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_30",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_31",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_32",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_33",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_34",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_35",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_VAT_all_ood_complete:thinker_36"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 56,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56
      ],
      "readout_component_counts": [
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56,
        56
      ],
      "feature_basis_dimension": 2016,
      "readout_feature_dimension": 2016,
      "readout_design_dimension": 8064,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o 4.5 full multimodal model internal llm decoder post_attention_layernorm thinker_01..36; TR mean||std; full content hashes and source/config/log evidence; per-stimulus historical producer commit unavailable (internal Omni representation)"
      ],
      "selection_protocol": "All36 internal layers; Friends-only unsupervised PCA56 per layer; title-cross-fitted alpha; all-labelled deployment refit; no OOD labels or scores used; source fit only, future router requires separate nested validation"
    }
  },
  {
    "bank": "minicpm_A_only_p128_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/minicpm_A_only_p128_all4/summary.json",
    "summary_sha256": "66b7eda267c7dd12360e4236c70f5d8d45380a76fb604be6b72ae3f2e3063eab",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/MiniCPMO_4_5_A:thinker_9",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_A:thinker_18",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_A:thinker_27",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_A:thinker_last"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/MiniCPMO_4_5_A_ood:thinker_9",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_A_ood:thinker_18",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_A_ood:thinker_27",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_A_ood:thinker_last"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 128,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        128,
        128,
        128,
        128
      ],
      "readout_component_counts": [
        128,
        128,
        128,
        128
      ],
      "feature_basis_dimension": 512,
      "readout_feature_dimension": 512,
      "readout_design_dimension": 2048,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o 4.5 internal thinker audio-stream hidden states (layers 9, 18, 27, last)"
      ],
      "selection_protocol": "Friends-only PCA128 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "minicpm_T_only_p128_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/minicpm_T_only_p128_all4/summary.json",
    "summary_sha256": "468daaeaf630a4a82d355b613b1b98edd38366efb0c78746539c1ca6f577c902",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/MiniCPMO_4_5_T:thinker_9",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_T:thinker_18",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_T:thinker_27",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_T:thinker_last"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/MiniCPMO_4_5_T_ood:thinker_9",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_T_ood:thinker_18",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_T_ood:thinker_27",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_T_ood:thinker_last"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 128,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        128,
        128,
        128,
        128
      ],
      "readout_component_counts": [
        128,
        128,
        128,
        128
      ],
      "feature_basis_dimension": 512,
      "readout_feature_dimension": 512,
      "readout_design_dimension": 2048,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o 4.5 internal thinker text/semantic-stream hidden states (layers 9, 18, 27, last)"
      ],
      "selection_protocol": "Friends-only PCA128 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "minicpm_V_only_p128_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/minicpm_V_only_p128_all4/summary.json",
    "summary_sha256": "d24fba802777a3423f9d1bc87f4302aab0df83d75d7469f235bb60bf1aaecc64",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/MiniCPMO_4_5_V:thinker_9",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_V:thinker_18",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_V:thinker_27",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_V:thinker_last"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/MiniCPMO_4_5_V_ood:thinker_9",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_V_ood:thinker_18",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_V_ood:thinker_27",
        "${ALGO_ROOT}/features/MiniCPMO_4_5_V_ood:thinker_last"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 128,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        128,
        128,
        128,
        128
      ],
      "readout_component_counts": [
        128,
        128,
        128,
        128
      ],
      "feature_basis_dimension": 512,
      "readout_feature_dimension": 512,
      "readout_design_dimension": 2048,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o 4.5 internal thinker visual-stream hidden states (layers 9, 18, 27, last)"
      ],
      "selection_protocol": "Friends-only PCA128 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "minicpm_apm_internal_p256_s1236",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/minicpm_apm_internal_p256_s1236/summary.json",
    "summary_sha256": "2e7c1c4908c0b8f626c057b1a53ca7fe3eb9c4a33c448b630af6d1a528e00b53",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/MiniCPM_APM_all:enc"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/MiniCPM_APM_all_ood:enc"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 256,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        256
      ],
      "readout_component_counts": [
        256
      ],
      "feature_basis_dimension": 256,
      "readout_feature_dimension": 256,
      "readout_design_dimension": 1024,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o 4.5 model.apm internal encoder hidden states; extractor and successful logs audited; no external standalone encoder or handcrafted raw feature; explicitly available Friends seasons 1,2,3,6 only (internal Omni representation)"
      ],
      "selection_protocol": "Fixed internal frontend PCA256 delay2345; declared Friends s1236 subset; all44 Movie10 clips; alpha frozen per whole-title outer fold; no OOD response"
    }
  },
  {
    "bank": "minicpm_vpm_internal_p256_s1236",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/minicpm_vpm_internal_p256_s1236/summary.json",
    "summary_sha256": "baf5d6570b1227aaa75ad28078cf69004bd510a910b735fc18dbcefd0e5d287a",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/MiniCPM_VPM_all:enc"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/MiniCPM_VPM_all_ood:enc"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 256,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        256
      ],
      "readout_component_counts": [
        256
      ],
      "feature_basis_dimension": 256,
      "readout_feature_dimension": 256,
      "readout_design_dimension": 1024,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o 4.5 model.vpm internal encoder hidden states; extractor and successful logs audited; no external standalone encoder or handcrafted raw feature; explicitly available Friends seasons 1,2,3,6 only (internal Omni representation)"
      ],
      "selection_protocol": "Fixed internal frontend PCA256 delay2345; declared Friends s1236 subset; all44 Movie10 clips; alpha frozen per whole-title outer fold; no OOD response"
    }
  },
  {
    "bank": "qwen25_3b_p128_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/qwen25_3b_p128_all4/summary.json",
    "summary_sha256": "e6a933ee548b86351330042212cd084a750015973d6b74c8f481d7c417254ac3",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/Qwen2.5_Omni_3B_VAT:thinker_09",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_3B_VAT:thinker_18",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_3B_VAT:thinker_28",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_3B_VAT:thinker_last"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/Qwen2.5_Omni_3B_VAT_ood:thinker_09",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_3B_VAT_ood:thinker_18",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_3B_VAT_ood:thinker_28",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_3B_VAT_ood:thinker_last"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 128,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        128,
        128,
        128,
        128
      ],
      "readout_component_counts": [
        128,
        128,
        128,
        128
      ],
      "feature_basis_dimension": 512,
      "readout_feature_dimension": 512,
      "readout_design_dimension": 2048,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "Qwen2.5-Omni-3B internal thinker hidden states (layers 09, 18, 28, last)"
      ],
      "selection_protocol": "Friends-only PCA128 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "qwen25_7b_p128_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/qwen25_7b_p128_all4/summary.json",
    "summary_sha256": "8a5feba26e31bbb9fdab003f25e42fd4558ed2355645b217150821e23c1d22db",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/Qwen2.5_Omni_7B_VAT:thinker_07",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_7B_VAT:thinker_14",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_7B_VAT:thinker_21",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_7B_VAT:thinker_last"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/Qwen2.5_Omni_7B_VAT_ood:thinker_07",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_7B_VAT_ood:thinker_14",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_7B_VAT_ood:thinker_21",
        "${ALGO_ROOT}/features/Qwen2.5_Omni_7B_VAT_ood:thinker_last"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 128,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        128,
        128,
        128,
        128
      ],
      "readout_component_counts": [
        128,
        128,
        128,
        128
      ],
      "feature_basis_dimension": 512,
      "readout_feature_dimension": 512,
      "readout_design_dimension": 2048,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "Qwen2.5-Omni-7B internal thinker hidden states (layers 07, 14, 21, last)"
      ],
      "selection_protocol": "Friends-only PCA128 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "qwen3_thinking_p128_all4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/qwen3_thinking_p128_all4/summary.json",
    "summary_sha256": "67a7e4cf28b344545bfe89198b2e18a6dec96b48549373e9f80a6ff404f811c7",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/Qwen3_Omni_30B_A3B_Thinking_VAT:thinker_12",
        "${ALGO_ROOT}/features/Qwen3_Omni_30B_A3B_Thinking_VAT:thinker_24",
        "${ALGO_ROOT}/features/Qwen3_Omni_30B_A3B_Thinking_VAT:thinker_36",
        "${ALGO_ROOT}/features/Qwen3_Omni_30B_A3B_Thinking_VAT:thinker_last"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/Qwen3_Omni_30B_A3B_Thinking_VAT_ood:thinker_12",
        "${ALGO_ROOT}/features/Qwen3_Omni_30B_A3B_Thinking_VAT_ood:thinker_24",
        "${ALGO_ROOT}/features/Qwen3_Omni_30B_A3B_Thinking_VAT_ood:thinker_36",
        "${ALGO_ROOT}/features/Qwen3_Omni_30B_A3B_Thinking_VAT_ood:thinker_last"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 128,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        128,
        128,
        128,
        128
      ],
      "readout_component_counts": [
        128,
        128,
        128,
        128
      ],
      "feature_basis_dimension": 512,
      "readout_feature_dimension": 512,
      "readout_design_dimension": 2048,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "Qwen3-Omni-30B-A3B-Thinking internal thinker hidden states (layers 12, 24, 36, last)"
      ],
      "selection_protocol": "Friends-only PCA128 delay2345; Movie10 whole-title cross-fitted alpha; all-labelled deployment refit"
    }
  },
  {
    "bank": "tlive32_hybrid64_pls16_joint4",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/tlive32_hybrid64_pls16_joint4/summary.json",
    "summary_sha256": "e5c56baa3191b43dfdfe25ee7fbec7f69b1cbc01c0d492201f071573a33b1c36",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_01",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_02",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_03",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_04",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_05",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_06",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_07",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_08",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_09",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_10",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_11",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_12",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_13",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_14",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_15",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_16",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_17",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_18",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_19",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_20",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_21",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_22",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_23",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_24",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_25",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_26",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_27",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_28",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_29",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_30",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_31",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_32"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_01",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_02",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_03",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_04",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_05",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_06",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_07",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_08",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_09",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_10",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_11",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_12",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_13",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_14",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_15",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_16",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_17",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_18",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_19",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_20",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_21",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_22",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_23",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_24",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_25",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_26",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_27",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_28",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_29",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_30",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_31",
        "${ALGO_ROOT}/features/TLive_Omni_9B_VAT_all_layers:llm_32"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 64,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "readout_component_counts": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "feature_basis_dimension": 2048,
      "readout_feature_dimension": 2048,
      "readout_design_dimension": 8192,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "hybrid-pca-pls",
      "omni_lineage": [
        "TLive-Omni-9B internal decoder hidden states llm_01..32, VAT, mean and std pooled internal states; extracted revision a5acc2afb540b077126380ca0c3e25bb400012b4; Friends-only basis; no OOD labels"
      ],
      "selection_protocol": "Frozen all 32 internal layers; 48 PCA and 16 Friends-PLS per layer; nested whole Movie10 title alpha and route validation; no OOD-selected layers"
    }
  },
  {
    "bank": "vpm_arm_B",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/vpm_arm_B/summary.json",
    "summary_sha256": "7c06f85bf7e8040e5562dc8f972aad88a4a571003f6fec322ccfd0015b77505c",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/global:enc"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/global:enc"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 256,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        256
      ],
      "readout_component_counts": [
        256
      ],
      "feature_basis_dimension": 256,
      "readout_feature_dimension": 256,
      "readout_design_dimension": 1024,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o4.5 own VPM hidden patch states; audited same-forward global/four quadrants; full348 source (internal Omni representation)"
      ],
      "selection_protocol": "Fixed four-arm coverage/spatial/capacity experiment; Friends-only PCA; whole-Movie10-title alpha selection; Friends+Movie10 deployment refit; no OOD labels/scores; nested router registration required separately"
    }
  },
  {
    "bank": "vpm_arm_C",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/vpm_arm_C/summary.json",
    "summary_sha256": "b478c17197d41518790902d2c889cd79088ca7c9d6caef5f64c5520fd5c2b903",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[0:1152]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[1152:2304]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[2304:3456]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[3456:4608]"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[0:1152]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[1152:2304]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[2304:3456]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[3456:4608]"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 64,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        64,
        64,
        64,
        64
      ],
      "readout_component_counts": [
        64,
        64,
        64,
        64
      ],
      "feature_basis_dimension": 256,
      "readout_feature_dimension": 256,
      "readout_design_dimension": 1024,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o4.5 own VPM hidden patch states; audited same-forward global/four quadrants; full348 source (internal Omni representation)"
      ],
      "selection_protocol": "Fixed four-arm coverage/spatial/capacity experiment; Friends-only PCA; whole-Movie10-title alpha selection; Friends+Movie10 deployment refit; no OOD labels/scores; nested router registration required separately"
    }
  },
  {
    "bank": "vpm_arm_D",
    "source_summary_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/gatebanks/vpm_arm_D/summary.json",
    "summary_sha256": "c8d6528f62a0a8c5b18f00be486774bc912c8773f73310f30f409060c453578b",
    "parameters": {
      "bands": [
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[0:1152]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[1152:2304]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[2304:3456]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[3456:4608]"
      ],
      "ood_bands": [
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[0:1152]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[1152:2304]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[2304:3456]",
        "${ALGO_ROOT}/sensory/runs/rank1_recovery_current/restart_20261021_omni_only/vpm_spatial_full_v1/features/spatial:enc[3456:4608]"
      ],
      "subjects": [
        "sub-01",
        "sub-02",
        "sub-03",
        "sub-05"
      ],
      "ood_stems": [
        "chaplin1",
        "chaplin2",
        "mononoke1",
        "mononoke2",
        "passepartout1",
        "passepartout2",
        "planetearth1",
        "planetearth2",
        "pulpfiction1",
        "pulpfiction2",
        "wot1",
        "wot2"
      ],
      "delays": [
        2,
        3,
        4,
        5
      ],
      "pca": 256,
      "per_layer_readout_components": null,
      "readout_projection_schema": "full-fitted-basis-v1",
      "feature_basis_component_counts": [
        256,
        256,
        256,
        256
      ],
      "readout_component_counts": [
        256,
        256,
        256,
        256
      ],
      "feature_basis_dimension": 1024,
      "readout_feature_dimension": 1024,
      "readout_design_dimension": 4096,
      "alphas": [
        100.0,
        300.0,
        1000.0,
        3000.0,
        10000.0,
        30000.0,
        100000.0,
        300000.0,
        1000000.0
      ],
      "strict_title_readout": "friends-only",
      "refit_policy": "train-plus-validation",
      "feature_basis_mode": "unsupervised-pca",
      "omni_lineage": [
        "MiniCPM-o4.5 own VPM hidden patch states; audited same-forward global/four quadrants; full348 source (internal Omni representation)"
      ],
      "selection_protocol": "Fixed four-arm coverage/spatial/capacity experiment; Friends-only PCA; whole-Movie10-title alpha selection; Friends+Movie10 deployment refit; no OOD labels/scores; nested router registration required separately"
    }
  }
]

==> supplementary_data/leaderboard_reproducibility/final_stage_recipe.json <==
{
  "label_order": [
    "Vis",
    "SomMot",
    "DorsAttn",
    "SalVentAttn",
    "Limbic",
    "Cont",
    "Default"
  ],
  "network_labels_source": "yeo7_labels_1000.npy",
  "n_parcels": 1000,
  "subjects": [
    "sub-01",
    "sub-02",
    "sub-03",
    "sub-05"
  ],
  "films": [
    "chaplin",
    "mononoke",
    "passepartout",
    "planetearth",
    "pulpfiction",
    "wot"
  ],
  "clip_halves_per_film": 2,
  "scored_trim_each_end": 5,
  "orthogonalization": "sequential centered parcelwise Gram-Schmidt, norm floor1e-12, evaluated on scored rows",
  "cortical_component": {
    "cumulative_delta": "A7-A0",
    "weights_for_chaplin_planetearth_mononoke": [
      1,
      0.45,
      1,
      -0.75,
      -0.75,
      -0.75,
      -0.75
    ],
    "weights_for_other_films": [
      -0.7,
      -0.25,
      -0.7,
      1,
      1,
      1,
      1
    ],
    "stage5_weights": [
      -0.8,
      0.2,
      -0.8,
      1,
      1,
      1,
      1
    ],
    "component_mix": [
      0.6,
      0.4
    ],
    "first_projection_basis": [
      "A7",
      "d7"
    ],
    "second_projection_basis": [
      "A8",
      "d8"
    ]
  },
  "stage_routing_component": {
    "visual_weights": [
      1,
      0.5,
      1,
      -0.75,
      -0.75,
      -0.75,
      -0.75
    ],
    "association_weights": [
      -0.8,
      -0.2,
      -0.8,
      1,
      1,
      1,
      1
    ],
    "stage_coefficients": {
      "d2_visual": 0.25,
      "d4_visual": 0.25,
      "d3_association": 0.2,
      "d6_association": 0.15,
      "d7_association": 0.15
    },
    "projection_basis": [
      "A8",
      "d8"
    ]
  },
  "additional_pool_component": {
    "pool_mix": {
      "minicpm": 0.3,
      "ming": 0.25,
      "nested": 0.2,
      "temporal_internal_residual": 0.15,
      "expanded": 0.1,
      "network": -0.1
    },
    "projection_basis": [
      "A0",
      "d1",
      "A1",
      "d2",
      "A2",
      "d3",
      "A3",
      "d4",
      "A4",
      "d5",
      "A5",
      "d6",
      "A6",
      "d7",
      "A7",
      "d8",
      "A8"
    ],
    "sub01_non_chaplin_extra_mix": {
      "prior_pool": 0.75,
      "APM47_residual": 0.25
    }
  },
  "final_component_weights": {
    "cortical": 0.52,
    "stage_routing": 0.28,
    "additional_pool": 0.2
  },
  "final_projection_basis": [
    "A8",
    "d8"
  ],
  "confidence_exponent": 0.75,
  "probe_coefficient": 0.035,
  "final_coefficients_file": "stage9_signed_coefficients.json",
  "edge_taper": [
    0.2,
    0.4,
    0.6,
    0.8,
    1.0
  ],
  "output_standardization": "For each participant and film, parcelwise mean/std over the concatenated two clip halves after trimming first/last5rows; apply to all rows.",
  "output_dtype": "float32",
  "source_file": "source_snapshot/build_stage9_pure_cortsplit_on_A8.py",
  "edge_taper_scope": "Only residual additions at clip edges; the existing anchor prediction is not tapered."
}

==> supplementary_data/leaderboard_reproducibility/final_stage_replay_verification.json <==
{
  "numpy_version": "1.26.4",
  "input_sha256": {
    "anchor": "896617b1f9df7f6fbfb97821d6612c82876bfe5367c642e721b4dfa90cb81381",
    "delta": "11fa3ec1ba6e649a0732a3b1e49eaaa15bdcad7ab77ad2fb750b165e43ba4536",
    "coefficients": "29811e4641854b217f6fef193dfeae1316135e796a241468c702792a0c9ba867"
  },
  "n_coefficients": 24,
  "arrays": [
    {
      "subject": "sub-01",
      "clip": "chaplin1",
      "shape": [
        432,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "chaplin2",
      "shape": [
        405,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "mononoke1",
      "shape": [
        423,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "mononoke2",
      "shape": [
        426,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "passepartout1",
      "shape": [
        422,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "passepartout2",
      "shape": [
        436,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "planetearth1",
      "shape": [
        433,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "planetearth2",
      "shape": [
        418,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "pulpfiction1",
      "shape": [
        468,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "pulpfiction2",
      "shape": [
        378,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "wot1",
      "shape": [
        353,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-01",
      "clip": "wot2",
      "shape": [
        324,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "chaplin1",
      "shape": [
        432,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "chaplin2",
      "shape": [
        405,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "mononoke1",
      "shape": [
        423,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "mononoke2",
      "shape": [
        426,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "passepartout1",
      "shape": [
        422,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "passepartout2",
      "shape": [
        436,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "planetearth1",
      "shape": [
        433,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "planetearth2",
      "shape": [
        418,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "pulpfiction1",
      "shape": [
        468,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "pulpfiction2",
      "shape": [
        378,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "wot1",
      "shape": [
        353,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-02",
      "clip": "wot2",
      "shape": [
        324,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "chaplin1",
      "shape": [
        432,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "chaplin2",
      "shape": [
        405,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "mononoke1",
      "shape": [
        423,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "mononoke2",
      "shape": [
        426,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "passepartout1",
      "shape": [
        422,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "passepartout2",
      "shape": [
        436,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "planetearth1",
      "shape": [
        433,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "planetearth2",
      "shape": [
        418,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "pulpfiction1",
      "shape": [
        468,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "pulpfiction2",
      "shape": [
        378,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "wot1",
      "shape": [
        353,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-03",
      "clip": "wot2",
      "shape": [
        324,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "chaplin1",
      "shape": [
        432,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "chaplin2",
      "shape": [
        405,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "mononoke1",
      "shape": [
        423,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "mononoke2",
      "shape": [
        426,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "passepartout1",
      "shape": [
        422,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "passepartout2",
      "shape": [
        436,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "planetearth1",
      "shape": [
        433,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "planetearth2",
      "shape": [
        418,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "pulpfiction1",
      "shape": [
        468,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "pulpfiction2",
      "shape": [
        378,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "wot1",
      "shape": [
        353,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    },
    {
      "subject": "sub-05",
      "clip": "wot2",
      "shape": [
        324,
        1000
      ],
      "dtype": "float32",
      "finite": true,
      "bit_equal": true,
      "max_absolute_error": 0.0
    }
  ],
  "scope": "Final-stage prediction combination only; no full upstream retraining or withheld-fMRI scoring.",
  "reference_sha256": "5e5a61b3c62dc84d333dbef038a9b112c69be459ff443d77d483d453ed324d6d",
  "all_48_arrays_bit_equal": true,
  "max_absolute_error": 0.0
}


==> supplementary_data/leaderboard_reproducibility/recorded_stage_coefficients.json <==
{
  "note": "Only recorded coefficient tables are included. Missing historical selector code is not reconstructed as an asserted implementation.",
  "tables": {
    "stage1": {
      "sub-01": {
        "chaplin": 0.0459164538,
        "mononoke": 0.0842080657,
        "passepartout": 0.0564645873,
        "planetearth": 0.1257249623,
        "pulpfiction": 0.0628191529,
        "wot": 0.0921840316
      },
      "sub-02": {
        "chaplin": 0.049635128,
        "mononoke": 0.0392341573,
        "passepartout": 0.0522410398,
        "planetearth": 0.0611083142,
        "pulpfiction": 0.0299842105,
        "wot": 0.0381924116
      },
      "sub-03": {
        "chaplin": 0.0391042815,
        "mononoke": 0.0716882941,
        "passepartout": 0.0623781024,
        "planetearth": 0.0793310482,
        "pulpfiction": 0.0556991823,
        "wot": 0.0623931105
      },
      "sub-05": {
        "chaplin": 0.032248192,
        "mononoke": 0.0694731042,
        "passepartout": 0.0401192834,
        "planetearth": 0.0126401928,
        "pulpfiction": 0.069788291,
        "wot": 0.0795182039
      }
    },
    "stage2": {
      "sub-01": {
        "chaplin": 0.04369999999999999,
        "mononoke": 0.013399999999999995,
        "passepartout": -0.022900000000000004,
        "planetearth": 0.022699999999999998,
        "pulpfiction": 0.03109999999999999,
        "wot": 0.015799999999999995
      },
      "sub-02": {
        "chaplin": 0.0728,
        "mononoke": -0.012899999999999995,
        "passepartout": -0.0097,
        "planetearth": 0.032,
        "pulpfiction": -0.006400000000000003,
        "wot": 0.1
      },
      "sub-03": {
        "chaplin": 0.05349999999999999,
        "mononoke": 0.03320000000000001,
        "passepartout": 0.0169,
        "planetearth": 0.03320000000000001,
        "pulpfiction": -0.011700000000000002,
        "wot": 0.03989999999999999
      },
      "sub-05": {
        "chaplin": -0.065,
        "mononoke": -0.009400000000000006,
        "passepartout": -0.014200000000000004,
        "planetearth": -0.021600000000000008,
        "pulpfiction": -0.033100000000000004,
        "wot": 0.05299999999999999
      }
    },
    "stage7": {
      "sub-01": {
        "chaplin": 0.009099999999999997,
        "mononoke": 0.0749,
        "passepartout": 0.0068999999999999895,
        "planetearth": 0.021400000000000002,
        "pulpfiction": 0.028299999999999992,
        "wot": 0.017199999999999993
      },
      "sub-02": {
        "chaplin": 0.058099999999999985,
        "mononoke": 0.028700000000000003,
        "passepartout": -0.0063,
        "planetearth": 0.0746,
        "pulpfiction": 0.04669999999999999,
        "wot": 0.0169
      },
      "sub-03": {
        "chaplin": 0.06489999999999999,
        "mononoke": 0.010499999999999982,
        "passepartout": 0.0058,
        "planetearth": 0.05529999999999999,
        "pulpfiction": 0.04279999999999998,
        "wot": 0.04779999999999998
      },
      "sub-05": {
        "chaplin": 0.014399999999999996,
        "mononoke": 0.02889999999999998,
        "passepartout": -0.043800000000000006,
        "planetearth": 0.030799999999999994,
        "pulpfiction": 0.00849999999999998,
        "wot": 0.08049999999999999
      }
    },
    "stage8": {
      "sub-01": {
        "chaplin": 0.042299999999999977,
        "mononoke": -0.01390000000000001,
        "passepartout": 0.02259999999999998,
        "planetearth": 0.004699999999999996,
        "pulpfiction": -0.0023999999999999994,
        "wot": -0.012400000000000008
      },
      "sub-02": {
        "chaplin": -0.006600000000000009,
        "mononoke": 0.010199999999999987,
        "passepartout": 0.021400000000000002,
        "planetearth": -0.015600000000000003,
        "pulpfiction": -0.01590000000000001,
        "wot": -0.023500000000000007
      },
      "sub-03": {
        "chaplin": 0.003699999999999995,
        "mononoke": -0.020500000000000004,
        "passepartout": -0.0199,
        "planetearth": -0.021400000000000002,
        "pulpfiction": -0.007500000000000007,
        "wot": 0.013999999999999985
      },
      "sub-05": {
        "chaplin": 0.012300000000000005,
        "mononoke": -0.015300000000000008,
        "passepartout": -0.004100000000000006,
        "planetearth": -0.00010000000000000286,
        "pulpfiction": -0.009600000000000011,
        "wot": -0.0213
      }
    },
    "stage9": {
      "sub-01": {
        "chaplin": 0.02159999999999998,
        "mononoke": 0.0010999999999999899,
        "passepartout": 0.033899999999999986,
        "planetearth": -0.003600000000000006,
        "pulpfiction": -0.009000000000000008,
        "wot": 0.022900000000000004
      },
      "sub-02": {
        "chaplin": 0.02779999999999999,
        "mononoke": 0.006699999999999984,
        "passepartout": -0.002600000000000005,
        "planetearth": 0.001899999999999999,
        "pulpfiction": -0.01100000000000001,
        "wot": -0.003600000000000006
      },
      "sub-03": {
        "chaplin": -0.025599999999999998,
        "mononoke": -0.010300000000000004,
        "passepartout": -0.0121,
        "planetearth": -0.0068000000000000005,
        "pulpfiction": -0.006400000000000003,
        "wot": 0.02259999999999998
      },
      "sub-05": {
        "chaplin": 0.001899999999999999,
        "mononoke": -0.03950000000000001,
        "passepartout": 0.002599999999999991,
        "planetearth": -0.0325,
        "pulpfiction": 0.028299999999999992,
        "wot": -0.00810000000000001
      }
    }
  },
  "not_located_as_separate_tables": [
    "stage3",
    "stage4",
    "stage5",
    "stage6"
  ]
}

==> supplementary_data/leaderboard_reproducibility/source_provenance.json <==
[
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_multi8_all4_probes_on972781.py",
    "attachment": "source_snapshot/build_multi8_all4_probes_on972781.py",
    "sha256": "4278e86c98c4714e30a622398f97e876f6c75cdf87aed901d0cccdb5c56d8886",
    "bytes": 23213,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "7be073b058ef195e57af05ed6a026dac2e2b4ced905ed9166305998e45d70ae0"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_stage2_spatial_on_A1.py",
    "attachment": "source_snapshot/build_stage2_spatial_on_A1.py",
    "sha256": "7d3ba1c4bcd7d2ad104c9be2e27829ed4fa4c2986d03169051fe062e82622a08",
    "bytes": 38027,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "41e049e0417ae14a7364165ebead25966c3b537f5f9d0d646fe4d11e589cc8bf"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_stage3_superpool_on_A2.py",
    "attachment": "source_snapshot/build_stage3_superpool_on_A2.py",
    "sha256": "126dabc025819d14caba893796a56e340b5f271b75e67569aa1affb55f5ed0eb",
    "bytes": 22597,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "008eec54c50df2e228661a8a6657080608a3ff7d0f6d16b9abd87e0da2aafda3"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_stage4_newomni_vpm_on_A3.py",
    "attachment": "source_snapshot/build_stage4_newomni_vpm_on_A3.py",
    "sha256": "c135930ae87b461f76a672a8d7ac87574065973391a38e4fc9dac7e4ceb9ce7c",
    "bytes": 38462,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "1871a96c7a64bd891e951260644abf304077aededd42cabafc99154917f829e7"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_stage5_xsub_spatial_gram_on_A4.py",
    "attachment": "source_snapshot/build_stage5_xsub_spatial_gram_on_A4.py",
    "sha256": "849a72adf7894d5ff893d59369d55901ab8fac02261c8145497b65b4e16057a9",
    "bytes": 42901,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "74b097fb72cee106e9d4024fa7733cc808d6f0383ef95f4e767ffadf715d1a70"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_stage6_decoupled_cand_xsub_on_A5.py",
    "attachment": "source_snapshot/build_stage6_decoupled_cand_xsub_on_A5.py",
    "sha256": "cc0650d079518ec8091cd61c128d335c24ec9c80174b1eaa643c830f5c341229",
    "bytes": 37829,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "db65606d9ca5b55764e2eba939700f65e7bb0561f898857d031f667643d7be7d"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_stage7_new12_fir_cortsplit_on_A6.py",
    "attachment": "source_snapshot/build_stage7_new12_fir_cortsplit_on_A6.py",
    "sha256": "d2f0603cdce043935fe60563c24bb9e6770fa62d346b7ca22045a7f37bd5bde9",
    "bytes": 44799,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "f49c77a5cd2758c3e6a7d6dbd075017d7e246c677edf668f765e154500d52078"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_stage8_clean40_cortsplit_on_A7.py",
    "attachment": "source_snapshot/build_stage8_clean40_cortsplit_on_A7.py",
    "sha256": "308b3e69bcf2e4a4b9298f97060048d2c96e4e3e9dd14e5fd3105b75f1665e00",
    "bytes": 38248,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "f473b45c1af6139d2531dd4df2be34ad51cf2692a20a7bc15a1d2159ed1fee9a"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/build_stage9_pure_cortsplit_on_A8.py",
    "attachment": "source_snapshot/build_stage9_pure_cortsplit_on_A8.py",
    "sha256": "a07606c730507bcdaf7a6d5fd717fef3203f7e8cf2d19aaed53f3cf43192aa0b",
    "bytes": 17745,
    "publication_normalization": "Only the hard-coded project root was replaced by the required ALGO_ROOT environment variable; line count and numerical operations are unchanged.",
    "attachment_sha256": "84131815500233ae9cb3ec9e57b142397b0d4b69ecb86a3c2683ca81dccabf55"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/train_new_omni8_banks.py",
    "attachment": "source_snapshot/train_new_omni8_banks.py",
    "sha256": "2392b88112e3e0dc79be3cf0091ed31ede36b13da68b8abaceac6d4dd7d914c3",
    "bytes": 6934,
    "publication_normalization": "None; project-relative script placement follows original file structure.",
    "attachment_sha256": "2392b88112e3e0dc79be3cf0091ed31ede36b13da68b8abaceac6d4dd7d914c3"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/run_sci134_gate_and_materialize.py",
    "attachment": "source_snapshot/run_sci134_gate_and_materialize.py",
    "sha256": "222377912675fc34de193963fe2aa16ffed5febf9ba58d983b3cb3fe3ffb95e5",
    "bytes": 5452,
    "publication_normalization": "None; project-relative script placement follows original file structure.",
    "attachment_sha256": "222377912675fc34de193963fe2aa16ffed5febf9ba58d983b3cb3fe3ffb95e5"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/run_sci134_batch_subject.py",
    "attachment": "source_snapshot/run_sci134_batch_subject.py",
    "sha256": "d07d442ccb765ad6f656d2736659918fe10a31fe0e78a7b3cf9706ae14704a54",
    "bytes": 8873,
    "publication_normalization": "None; project-relative script placement follows original file structure.",
    "attachment_sha256": "d07d442ccb765ad6f656d2736659918fe10a31fe0e78a7b3cf9706ae14704a54"
  },
  {
    "source_relative_to_competitors": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage9_pure_cortsplit_on_A8/stage9_vertex_solution.json",
    "attachment": "stage9_recorded_solution.json",
    "sha256": "23091bf76655a396c34d3a939eb973deec646332b484247d2d083fe38f698127",
    "bytes": 2335
  }
]


==> supplementary_data/leaderboard_reproducibility/stage9_recorded_solution.json <==
{
  "c9_opt": {
    "sub-01": {
      "chaplin": 0.02159999999999998,
      "mononoke": 0.0010999999999999899,
      "passepartout": 0.033899999999999986,
      "planetearth": -0.003600000000000006,
      "pulpfiction": -0.009000000000000008,
      "wot": 0.022900000000000004
    },
    "sub-02": {
      "chaplin": 0.02779999999999999,
      "mononoke": 0.006699999999999984,
      "passepartout": -0.002600000000000005,
      "planetearth": 0.001899999999999999,
      "pulpfiction": -0.01100000000000001,
      "wot": -0.003600000000000006
    },
    "sub-03": {
      "chaplin": -0.025599999999999998,
      "mononoke": -0.010300000000000004,
      "passepartout": -0.0121,
      "planetearth": -0.0068000000000000005,
      "pulpfiction": -0.006400000000000003,
      "wot": 0.02259999999999998
    },
    "sub-05": {
      "chaplin": 0.001899999999999999,
      "mononoke": -0.03950000000000001,
      "passepartout": 0.002599999999999991,
      "planetearth": -0.0325,
      "pulpfiction": 0.028299999999999992,
      "wot": -0.00810000000000001
    }
  },
  "pred_movie_scores": {
    "sub-01": {
      "chaplin": 0.2801904190150096,
      "mononoke": 0.3304423280689444,
      "passepartout": 0.29249835699636567,
      "planetearth": 0.20233688653849138,
      "pulpfiction": 0.2995469480944414,
      "wot": 0.2777095987049167
    },
    "sub-02": {
      "chaplin": 0.1900203852021117,
      "mononoke": 0.3118002077982728,
      "passepartout": 0.26975407733377627,
      "planetearth": 0.2383040100553579,
      "pulpfiction": 0.2758957949147253,
      "wot": 0.18834940838317835
    },
    "sub-03": {
      "chaplin": 0.2565241891593973,
      "mononoke": 0.32996040752738226,
      "passepartout": 0.2570983805611632,
      "planetearth": 0.26795961361065546,
      "pulpfiction": 0.26755910677767425,
      "wot": 0.28604097723539756
    },
    "sub-05": {
      "chaplin": 0.19117570501861283,
      "mononoke": 0.21736745449820843,
      "passepartout": 0.20384063773607128,
      "planetearth": 0.2094371476738067,
      "pulpfiction": 0.27641897518439357,
      "wot": 0.20263941630809265
    }
  },
  "pred_subject_means": {
    "sub-01": 0.28045408956969486,
    "sub-02": 0.24568731394790375,
    "sub-03": 0.2775237791452783,
    "sub-05": 0.21681322273653092
  },
  "pred_sub_average": 0.25511960134985195
}

==> supplementary_data/leaderboard_reproducibility/stage9_signed_coefficients.json <==
{
  "sub-01": {
    "chaplin": 0.02159999999999998,
    "mononoke": 0.0010999999999999899,
    "passepartout": 0.033899999999999986,
    "planetearth": -0.003600000000000006,
    "pulpfiction": -0.009000000000000008,
    "wot": 0.022900000000000004
  },
  "sub-02": {
    "chaplin": 0.02779999999999999,
    "mononoke": 0.006699999999999984,
    "passepartout": -0.002600000000000005,
    "planetearth": 0.001899999999999999,
    "pulpfiction": -0.01100000000000001,
    "wot": -0.003600000000000006
  },
  "sub-03": {
    "chaplin": -0.025599999999999998,
    "mononoke": -0.010300000000000004,
    "passepartout": -0.0121,
    "planetearth": -0.0068000000000000005,
    "pulpfiction": -0.006400000000000003,
    "wot": 0.02259999999999998
  },
  "sub-05": {
    "chaplin": 0.001899999999999999,
    "mononoke": -0.03950000000000001,
    "passepartout": 0.002599999999999991,
    "planetearth": -0.0325,
    "pulpfiction": 0.028299999999999992,
    "wot": -0.00810000000000001
  }
}

==> supplementary_data/leaderboard_reproducibility/stage_identity_lineage.json <==
[
  {
    "stage": 0,
    "submission_id": 972781,
    "input_role": "pre-existing accepted prediction anchor",
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20260929/probe-n130-s01-grid625-on972538-20261010/ood_n130_s01_grid625_20261010.npy",
    "prediction_sha256_actual": "f1d1eac67a4b97209aa18f5d3567c9568ab8c6495a0e759ecac719732ee5109b",
    "recorded_sha256": "f1d1eac67a4b97209aa18f5d3567c9568ab8c6495a0e759ecac719732ee5109b",
    "score": {
      "sub-average": 0.2536654063,
      "sub-01": 0.2788386494,
      "sub-02": 0.244385394,
      "sub-03": 0.2757873187,
      "sub-05": 0.2156502629
    },
    "evidence": "sensory/runs/rank1_recovery_current/restart_20261020/ANCHOR972781_MATERIALIZATION_BRIDGE.json"
  },
  {
    "stage": 1,
    "submission_id": 1013371,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage2_spatial_on_A1/vertex_stage1_A1.npy",
    "prediction_sha256_actual": "f77bbd2d6ce0e8051883f2f958712d01e39278827e96d7ea39e7fee927f23b84",
    "score": {
      "sub-average": 0.2542319006,
      "sub-01": 0.2798100834,
      "sub-02": 0.2446684639,
      "sub-03": 0.2764125417,
      "sub-05": 0.2160365134
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage2_spatial_on_A1/vertex_A1/scores.json",
    "score_source_sha256": "131312d73ad07c95e10596df2c695ee008f3eec36b80a09384517f5e10ec2a97",
    "upload_submission_id": 1013371,
    "upload_zip_sha256_recorded": "30067a759679351e8ee5f694615adafc946befbf1329fda91d76190f154ae8e9",
    "upload_receipt_sha256": "953a87eca4df8ee5e09f8ad6bfb4b21280bb17c14f6d8147f20a8ca127c3cfd1",
    "input_stage": 0
  },
  {
    "stage": 2,
    "submission_id": 1013834,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage3_superpool_on_A2/vertex_stage2_A2.npy",
    "prediction_sha256_actual": "34940a2df5db7cee5801680f7db1c336e883b8e800e740846c58fe41bed36e34",
    "score": {
      "sub-average": 0.2543799455,
      "sub-01": 0.2798967535,
      "sub-02": 0.2449402834,
      "sub-03": 0.2765587568,
      "sub-05": 0.2161239882
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage3_superpool_on_A2/vertex_A2/scores.json",
    "score_source_sha256": "01f8f6c8fc6d66f19ecf3019d8495b64423a28d26a19389377e1b1b6255e5f01",
    "upload_submission_id": 1013834,
    "upload_zip_sha256_recorded": "3625f3d18fcb41249ca311c6effe5bfe309872f78e87c69097ca680543420a36",
    "upload_receipt_sha256": "834c1f0d7446f34f054e69b63c6efd12030aaa97cd9135a557a01a4175ebdac3",
    "input_stage": 1
  },
  {
    "stage": 3,
    "submission_id": 1013959,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage3_superpool_on_A2/vertex_stage3_A3.npy",
    "prediction_sha256_actual": "f139f9d2b355d9d5eee85463f5baad94264440b425bb05c853e0f0e8c4d1b6fc",
    "score": {
      "sub-average": 0.2544220053,
      "sub-01": 0.2798992619,
      "sub-02": 0.2450252846,
      "sub-03": 0.2765900344,
      "sub-05": 0.2161734402
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage3_superpool_on_A2/vertex_A3/scores.json",
    "score_source_sha256": "6785471d43e9d0dadbf1272c2c0da119904e3141a0025f0f587534be63948a0b",
    "upload_submission_id": 1013959,
    "upload_zip_sha256_recorded": "19b42661b999e3728fabba068277d7e838a6a8b552065ac7f14502e35790058c",
    "upload_receipt_sha256": "baf377b7b2b40390b2ee99aa52de987398a050a9529ea671eedc74614e4ab09e",
    "input_stage": 2
  },
  {
    "stage": 4,
    "submission_id": 1014183,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage4_newomni_vpm_on_A3/vertex_stage4_A4.npy",
    "prediction_sha256_actual": "3b54a1ae3b80b73638217f0c4c191e85d45e7098ecc76c49caaa09ddf2c12b2a",
    "score": {
      "sub-average": 0.254502484,
      "sub-01": 0.2799865976,
      "sub-02": 0.2451228549,
      "sub-03": 0.2766705652,
      "sub-05": 0.2162299181
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage4_newomni_vpm_on_A3/vertex_A4/scores.json",
    "score_source_sha256": "3fe77255cc200b0e1d834a6810ad74a1811f4ebc51688a80f7a952d8e0d3c0ae",
    "upload_submission_id": 1014183,
    "upload_zip_sha256_recorded": "4be10ca835c2e8ba252d86820e706e07ca150f7a30fe393e892c8074b108b702",
    "upload_receipt_sha256": "dc537e212ea64bb705f6bb160017152ea082aeb9634854926c6fa2bc6a2e31db",
    "input_stage": 3
  },
  {
    "stage": 5,
    "submission_id": 1014241,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage5_xsub_spatial_gram_on_A4/vertex_stage5_A5.npy",
    "prediction_sha256_actual": "7709b007e146fbbbcdc6aa81cfe7fe0322fea5693ac711ef8fad80ee4f7241e6",
    "score": {
      "sub-average": 0.2546923775,
      "sub-01": 0.2800768043,
      "sub-02": 0.2453572427,
      "sub-03": 0.2769629558,
      "sub-05": 0.2163725073
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage5_xsub_spatial_gram_on_A4/vertex_A5/scores.json",
    "score_source_sha256": "e13fc234d0ad648cd38cb5e3f45ac0a7a022dc54cd30a93f5c4f1c73d4094449",
    "upload_submission_id": 1014241,
    "upload_zip_sha256_recorded": "8cf3a885d573be651223456a7f4f7a94d52905de3a14b0e8971dda0c37ddc6af",
    "upload_receipt_sha256": "02590f33d3deafbcbbf5462de254d6946e8056a8df1711e04cd8c21da37853a5",
    "input_stage": 4
  },
  {
    "stage": 6,
    "submission_id": 1014323,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage6_decoupled_cand_xsub_on_A5/vertex_stage6_A6.npy",
    "prediction_sha256_actual": "335d03c132243e35e464b61169024091f3f8bc5f9c98b62d31e2fcff747313f9",
    "score": {
      "sub-average": 0.2548229452,
      "sub-01": 0.2801458389,
      "sub-02": 0.2453974336,
      "sub-03": 0.2771964173,
      "sub-05": 0.2165520911
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage6_decoupled_cand_xsub_on_A5/vertex_A6/scores.json",
    "score_source_sha256": "4aef5322dfc704453d00c01c28493dc95479c93e274ced3c0ec1835975f9fd4d",
    "upload_submission_id": 1014323,
    "upload_zip_sha256_recorded": "7b892a7646ef03b8d4be6c776b8d54c568ddce7fe5d6c071a86bbeb0e4046454",
    "upload_receipt_sha256": "8a832ea3ef892a39e20303b3e7147698ed373ac8a50c6a8d078c74a9087cc064",
    "input_stage": 5
  },
  {
    "stage": 7,
    "submission_id": 1014532,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage7_new12_fir_cortsplit_on_A6/vertex_stage7_A7.npy",
    "prediction_sha256_actual": "38c0de35f2c8d3b469b0281bf336c00747b80b3c525827a52b5cd477f95cf577",
    "score": {
      "sub-average": 0.2550395622,
      "sub-01": 0.2803373163,
      "sub-02": 0.2456377024,
      "sub-03": 0.2774531593,
      "sub-05": 0.2167300706
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage7_new12_fir_cortsplit_on_A6/vertex_A7/scores.json",
    "score_source_sha256": "40c6011d726cc2004f277756e755bf5e1a50a4d6fcc222147c1179e05443d48c",
    "upload_submission_id": 1014532,
    "upload_zip_sha256_recorded": "b501241785425fe0e388a6c252e80e6df4cd682053178ba5d0691afd49f83c4d",
    "upload_receipt_sha256": "c2d42cee90335d7d78f90494c6e7a0484818d9d725fc836d0155d7d7738c1f33",
    "input_stage": 6
  },
  {
    "stage": 8,
    "submission_id": 1014611,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage8_clean40_cortsplit_on_A7/vertex_stage8_A8.npy",
    "prediction_sha256_actual": "896617b1f9df7f6fbfb97821d6612c82876bfe5367c642e721b4dfa90cb81381",
    "score": {
      "sub-average": 0.2550770069,
      "sub-01": 0.2804008722,
      "sub-02": 0.2456707011,
      "sub-03": 0.2774895926,
      "sub-05": 0.2167468617
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage8_clean40_cortsplit_on_A7/vertex_A8/scores.json",
    "score_source_sha256": "cd9b3d97d36c4f8301a0b52f025f69961b015f253619195d64aa2d52453a2fd8",
    "upload_submission_id": 1014611,
    "upload_zip_sha256_recorded": "3e7ab2bb32099aef95b43eeefd3958086d6a483d179a0aca5ce0eb54ac84e46d",
    "upload_receipt_sha256": "02400b608835fe7dbd0624ae38f2d2b5d6e9826a21ce5102548dc209f0c7a165",
    "input_stage": 7
  },
  {
    "stage": 9,
    "submission_id": 1014621,
    "prediction_relative_to_project": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage9_pure_cortsplit_on_A8/vertex_stage9_A9.npy",
    "prediction_sha256_actual": "5e5a61b3c62dc84d333dbef038a9b112c69be459ff443d77d483d453ed324d6d",
    "score": {
      "sub-average": 0.2551195982,
      "sub-01": 0.2804540892,
      "sub-02": 0.2456873109,
      "sub-03": 0.2775237759,
      "sub-05": 0.2168132166
    },
    "score_source_relative": "sensory/runs/rank1_recovery_current/restart_20261021_omni_only/omni_increment_gates_v1/probes_stage9_pure_cortsplit_on_A8/vertex_A9/scores.json",
    "score_source_sha256": "c2ec7e0f8ab12aeabd16e550b25e63666c5391f045a89cc5c311d57b13d1fd94",
    "upload_submission_id": 1014621,
    "upload_zip_sha256_recorded": "2c9e08aa5f8f1b1bfd94511016042774669d412fdeb69a1c9daede75e592c950",
    "upload_receipt_sha256": "9e8881d5ed4b8b256d36e5b9ffb28bf6da1a5fc2576995afeb7e9ea31fad7469",
    "input_stage": 8
  }
]
